Joint Detection and Decoding: A Graph Neural Network Approach

Narrowing the performance gap between optimal and feasible detection in inter-symbol interference (ISI) channels, this paper proposes to use graph neural networks (GNNs) for detection that can also be used to perform joint detection and decoding (JDD). For detection, the GNN is build upon the factor graph representations of the channel, while for JDD, the factor graph is expanded by the Tanner graph of the parity-check matrix (PCM) of the channel code, sharing the variable nodes (VNs). A particularly advantageous property of the GNN is a) the robustness against cycles in the factor graphs which is the main problem for sum-product algorithm (SPA)-based detection, and b) the robustness against channel state information (CSI) uncertainty at the receiver. Additionally, we propose using an input embedding resulting in a GNN independent of the channel impulse response (CIR). Consequently, a fully deep learning-based receiver enables joint optimization instead of individual optimization of the components, so-called end-to-end learning. Furthermore, we propose a parallel flooding schedule that also reduces the latency, which turns out to improve the error correcting performance. The proposed approach is analyzed and compared to state-of-the-art baselines for different modulations and codes in terms of error correcting capability and latency. The gain compared to SPA-based detection might be explained with improved messages between nodes and adaptive damping of messages. For a higher order modulation in a high-rate turbo detection and decoding (TDD) scenario the GNN shows a, at first glance, surprisingly high gain of 6.25 dB compared to the best, feasible non-neural baseline.

==> qam64/results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,3.62e-01,1.00e+00,8.66e-01,0.00e+00
2.00e+00,3.48e-01,1.00e+00,8.43e-01,0.00e+00
4.00e+00,3.33e-01,1.00e+00,8.19e-01,0.00e+00
6.00e+00,3.16e-01,1.00e+00,7.91e-01,0.00e+00
8.00e+00,2.93e-01,1.00e+00,7.51e-01,0.00e+00
1.00e+01,2.74e-01,1.00e+00,7.18e-01,0.00e+00
1.20e+01,2.48e-01,1.00e+00,6.70e-01,0.00e+00
1.40e+01,2.22e-01,1.00e+00,6.19e-01,0.00e+00
1.60e+01,1.95e-01,1.00e+00,5.65e-01,0.00e+00
1.80e+01,1.62e-01,1.00e+00,4.95e-01,0.00e+00
2.00e+01,1.22e-01,1.00e+00,4.03e-01,0.00e+00
2.20e+01,7.50e-02,9.68e-01,2.70e-01,0.00e+00
2.40e+01,3.50e-02,7.93e-01,1.43e-01,0.00e+00
2.60e+01,1.07e-02,4.00e-01,4.80e-02,0.00e+00
2.80e+01,1.74e-03,8.11e-02,8.82e-03,0.00e+00
3.00e+01,1.90e-04,1.01e-02,1.40e-03,0.00e+00


==> qam64/uncoded_QAM64_proakis_C_EP7.txt <==
snr,ber,bler,bmi
0.00e+00,3.63e-01,1.00e+00,8.70e-01
1.00e+00,3.57e-01,1.00e+00,8.59e-01
2.00e+00,3.51e-01,1.00e+00,8.49e-01
3.00e+00,3.43e-01,1.00e+00,8.38e-01
4.00e+00,3.36e-01,1.00e+00,8.26e-01
5.00e+00,3.27e-01,1.00e+00,8.13e-01
6.00e+00,3.19e-01,1.00e+00,7.98e-01
7.00e+00,3.11e-01,1.00e+00,7.84e-01
8.00e+00,3.01e-01,1.00e+00,7.68e-01
9.00e+00,2.92e-01,1.00e+00,7.51e-01
1.00e+01,2.82e-01,1.00e+00,7.33e-01
1.10e+01,2.71e-01,1.00e+00,7.14e-01
1.20e+01,2.61e-01,1.00e+00,6.94e-01
1.30e+01,2.48e-01,1.00e+00,6.70e-01
1.40e+01,2.37e-01,1.00e+00,6.49e-01
1.50e+01,2.25e-01,1.00e+00,6.25e-01
1.60e+01,2.13e-01,1.00e+00,6.00e-01
1.70e+01,2.01e-01,1.00e+00,5.75e-01
1.80e+01,1.88e-01,1.00e+00,5.49e-01
1.90e+01,1.76e-01,1.00e+00,5.21e-01
2.00e+01,1.64e-01,1.00e+00,4.87e-01
2.10e+01,1.45e-01,1.00e+00,4.49e-01
2.20e+01,1.39e-01,1.00e+00,4.20e-01
2.30e+01,1.15e-01,1.00e+00,3.57e-01
2.40e+01,9.60e-02,1.00e+00,3.03e-01
2.50e+01,7.16e-02,9.90e-01,2.33e-01
2.60e+01,3.44e-02,7.95e-01,1.17e-01
2.70e+01,9.75e-03,4.17e-01,3.68e-02
2.80e+01,2.26e-03,1.14e-01,1.04e-02
2.90e+01,2.30e-04,1.15e-02,2.39e-03
3.00e+01,7.11e-05,2.10e-03,1.91e-03
3.10e+01,4.65e-05,1.29e-03,1.32e-03


==> qam64/use_5g_0_channel_proakis_c_n_252_Mb_6_const_qam_LMMSE.txt <==
snr,ber,bler,bmi
0.00e+00,3.65e-01,1.00e+00,8.74e-01
2.00e+00,3.53e-01,1.00e+00,8.55e-01
4.00e+00,3.40e-01,1.00e+00,8.34e-01
6.00e+00,3.25e-01,1.00e+00,8.09e-01
8.00e+00,3.10e-01,1.00e+00,7.83e-01
1.00e+01,2.93e-01,1.00e+00,7.53e-01
1.20e+01,2.75e-01,1.00e+00,7.21e-01
1.40e+01,2.56e-01,1.00e+00,6.85e-01
1.60e+01,2.37e-01,1.00e+00,6.47e-01
1.80e+01,2.17e-01,1.00e+00,6.08e-01
2.00e+01,1.97e-01,1.00e+00,5.65e-01
2.20e+01,1.78e-01,1.00e+00,5.21e-01
2.40e+01,1.59e-01,1.00e+00,4.76e-01
2.60e+01,1.40e-01,1.00e+00,4.28e-01
2.80e+01,1.21e-01,1.00e+00,3.78e-01
3.00e+01,1.03e-01,1.00e+00,3.29e-01
3.20e+01,8.54e-02,9.99e-01,2.77e-01
3.40e+01,6.90e-02,9.97e-01,2.28e-01
3.60e+01,5.16e-02,9.84e-01,1.76e-01
3.80e+01,3.61e-02,9.26e-01,1.27e-01
4.00e+01,2.17e-02,7.90e-01,7.87e-02


==> qam64/use_5g_0_channel_proakis_c_n_66_Mb_3_const_pam_BCJR.txt <==
snr,ber,bler,bmi
0.00e+00,3.58e-01,1.00e+00,8.58e-01
2.00e+00,3.46e-01,1.00e+00,8.41e-01
4.00e+00,3.30e-01,1.00e+00,8.17e-01
6.00e+00,3.11e-01,1.00e+00,7.83e-01
8.00e+00,2.95e-01,1.00e+00,7.51e-01
1.00e+01,2.73e-01,1.00e+00,7.09e-01
1.20e+01,2.40e-01,1.00e+00,6.50e-01
1.40e+01,2.22e-01,1.00e+00,6.03e-01
1.60e+01,1.73e-01,9.84e-01,5.12e-01
1.80e+01,1.17e-01,8.00e-01,3.77e-01
2.00e+01,4.55e-02,3.28e-01,1.59e-01
2.20e+01,5.56e-03,3.65e-02,2.25e-02


==> tikz/results/coded_QAM16/coded_k_4016_n_4608_proakis_C_n132_16QAM_BCJR_spa_10_idd_10.txt <==
snr,ber,bler,bmi
1.50e+01,1.01e-01,1.00e+00,2.94e-01
1.52e+01,8.50e-02,1.00e+00,2.54e-01
1.55e+01,4.92e-02,6.50e-01,1.54e-01
1.58e+01,1.39e-02,2.00e-01,4.43e-02
1.60e+01,2.65e-03,3.57e-02,8.26e-03
1.62e+01,3.51e-04,4.72e-03,1.29e-03


==> tikz/results/coded_QAM16/coded_k_4016_n_4608_proakis_C_n132_16QAM_EP_24_miv_1e08_maxv_100_llrmax_7_beta_00002_llrout_05_spa_10_idd_10_supplement.txt <==
snr,ber,bler,bmi
2.20e+01,1.28e-01,1.00e+00,3.60e-01
2.22e+01,1.23e-01,1.00e+00,3.37e-01
2.25e+01,1.07e-01,1.00e+00,3.10e-01
2.28e+01,1.02e-01,1.00e+00,2.86e-01
2.30e+01,8.25e-02,9.00e-01,2.38e-01
2.32e+01,5.60e-02,6.50e-01,1.61e-01
2.35e+01,3.58e-02,4.33e-01,1.02e-01
2.375e+01,1.40e-02,9.17e-02,1.01e-01
2.40e+01,4.55e-03,4.58e-02,2.49e-02
2.425e+01,1.32e-03,6.84e-02,1.12e-02


==> tikz/results/coded_QAM16/fancy_cnn_ITERATIVE_16QAM_proakisC_snr_20_ldpc_k4032_n4608_bg1_H_clip4_idd10.txt <==
snr,ber,bler,bmi
1.85e+01,1.03e-01,1.00e+00,1.87e-01
1.88e+01,9.77e-02,9.93e-01,1.79e-01
1.90e+01,9.23e-02,9.83e-01,1.71e-01
1.92e+01,8.68e-02,9.57e-01,1.63e-01
1.95e+01,7.87e-02,9.27e-01,1.50e-01
1.98e+01,7.01e-02,8.33e-01,1.34e-01
2.00e+01,5.75e-02,7.17e-01,1.11e-01
2.02e+01,4.16e-02,5.45e-01,7.99e-02
2.05e+01,3.01e-02,4.00e-01,5.88e-02
2.08e+01,1.91e-02,2.54e-01,3.71e-02
2.10e+01,1.24e-02,1.66e-01,2.40e-02
2.12e+01,7.81e-03,1.07e-01,1.53e-02
2.15e+01,4.32e-03,5.91e-02,8.42e-03
2.18e+01,2.52e-03,3.45e-02,4.88e-03


==> tikz/results/coded_QAM16/gnn_share_edge_ITERATIVE_16QAM_proakisC_it_6_Units_96_F_48_snr_18_it_8_checkpoint_finetuneresults_ldpc_k4032_n4608_bg1_H_clip1_idd10_damped06.txt <==
snr,ber,bler,bmi
1.65e+01,8.67e-02,9.83e-01,2.85e-01
1.68e+01,7.23e-02,8.85e-01,2.39e-01
1.70e+01,5.42e-02,7.05e-01,1.82e-01
1.72e+01,3.11e-02,4.25e-01,1.07e-01
1.75e+01,1.03e-02,1.54e-01,3.61e-02
1.78e+01,3.22e-03,4.76e-02,1.13e-02
1.80e+01,7.13e-04,1.07e-02,2.62e-03
1.82e+01,1.28e-04,1.99e-03,4.84e-04

==> tikz/results/coded_QAM16/gnn_ungresults_ldpc_k4032_n4608_bg1_H_clip4_idd10.txt <==
snr,ber,bler,bmi
1.82e+01,7.23e-02,7.87e-01,2.82e-01
1.85e+01,5.34e-02,6.10e-01,2.11e-01
1.88e+01,3.63e-02,4.36e-01,1.46e-01
1.90e+01,1.95e-02,2.38e-01,7.82e-02
1.92e+01,9.54e-03,1.19e-01,3.84e-02
1.95e+01,3.50e-03,4.21e-02,1.42e-02
1.98e+01,1.07e-03,1.43e-02,4.49e-03
2.00e+01,3.64e-04,4.69e-03,1.51e-03


==> tikz/results/coded_QAM16/use_5g_0_channel_proakis_c_n_128_Mb_4_const_qam_FGNN_light_Equalizer_shared_ITER_results_ldpc_k4032_n4608_bg1_H_idd10_damp_06_clip_4.txt <==
snr,ber,bler,bmi
2.00e+01,9.21e-02,9.87e-01,2.84e-01
2.02e+01,8.55e-02,9.47e-01,2.64e-01
2.05e+01,7.42e-02,8.67e-01,2.32e-01
2.08e+01,6.46e-02,7.83e-01,2.01e-01
2.10e+01,5.47e-02,6.70e-01,1.69e-01
2.12e+01,4.09e-02,5.22e-01,1.27e-01
2.15e+01,2.71e-02,3.60e-01,8.49e-02
2.18e+01,1.77e-02,2.37e-01,5.62e-02
2.20e+01,1.07e-02,1.44e-01,3.37e-02
2.22e+01,7.97e-03,1.08e-01,2.48e-02
2.25e+01,3.87e-03,5.41e-02,1.22e-02
2.28e+01,2.73e-03,3.88e-02,8.53e-03
2.30e+01,1.35e-03,1.90e-02,4.29e-03


==> tikz/results/coded_bpsk/coded_proakis_C_5GLDPC_k66_n132_BP_8_SPA_10_IDD_10.txt <==
snr,ber,bler,bmi
0.00e+00,3.38e-01,1.00e+00,9.22e-01
1.00e+00,3.25e-01,1.00e+00,9.11e-01
2.00e+00,3.15e-01,1.00e+00,9.00e-01
3.00e+00,3.06e-01,1.00e+00,8.89e-01
4.00e+00,2.92e-01,1.00e+00,8.75e-01
5.00e+00,2.83e-01,1.00e+00,8.61e-01
6.00e+00,2.69e-01,1.00e+00,8.45e-01
7.00e+00,2.48e-01,1.00e+00,8.24e-01
8.00e+00,2.34e-01,9.99e-01,7.98e-01
9.00e+00,2.10e-01,9.86e-01,7.53e-01
1.00e+01,1.63e-01,8.37e-01,6.07e-01
1.10e+01,7.61e-02,4.14e-01,2.88e-01
1.20e+01,1.41e-02,6.88e-02,5.38e-02
1.30e+01,1.51e-03,6.31e-03,5.44e-03
1.40e+01,1.77e-04,6.21e-04,7.55e-04


==> tikz/results/coded_bpsk/coded_proakis_C_5GLDPC_k66_n132_EP_16_beta_005_llrmax_4_llrout_059_SPA_10_IDD_10.txt <==
snr,ber,bler,bmi
0.00e+00,3.25e-01,1.00e+00,8.51e-01
1.00e+00,3.18e-01,1.00e+00,8.37e-01
2.00e+00,3.04e-01,1.00e+00,8.15e-01
3.00e+00,2.92e-01,1.00e+00,7.98e-01
4.00e+00,2.79e-01,1.00e+00,7.75e-01
5.00e+00,2.63e-01,9.99e-01,7.50e-01
6.00e+00,2.46e-01,9.98e-01,7.20e-01
7.00e+00,2.25e-01,9.60e-01,6.72e-01
8.00e+00,1.87e-01,8.64e-01,5.76e-01
9.00e+00,1.38e-01,6.63e-01,4.38e-01
1.00e+01,8.03e-02,3.85e-01,2.57e-01
1.10e+01,4.21e-02,1.89e-01,1.56e-01
1.20e+01,1.56e-02,6.73e-02,5.96e-02
1.30e+01,5.00e-03,1.98e-02,2.14e-02
1.40e+01,1.70e-03,6.77e-03,8.52e-03


==> tikz/results/coded_bpsk/coded_proakis_C_BCJR_5GLDPC_k66_n132_SPA_10_IDD_10.txt <==
snr,ber,bler,bmi
0.00e+00,3.27e-01,1.00e+00,8.27e-01
1.00e+00,3.13e-01,1.00e+00,8.06e-01
2.00e+00,3.02e-01,9.99e-01,7.83e-01
3.00e+00,2.89e-01,9.97e-01,7.56e-01
4.00e+00,2.64e-01,9.78e-01,7.08e-01
5.00e+00,2.33e-01,9.25e-01,6.45e-01
6.00e+00,1.82e-01,7.41e-01,5.15e-01
7.00e+00,1.14e-01,4.75e-01,3.39e-01
8.00e+00,4.98e-02,2.09e-01,1.55e-01
9.00e+00,1.40e-02,5.65e-02,5.01e-02
1.00e+01,2.37e-03,9.39e-03,1.01e-02
1.10e+01,2.58e-04,9.92e-04,1.52e-03
1.20e+01,1.92e-05,7.16e-05,1.55e-04


==> tikz/results/coded_bpsk/gnn_JED_Flood_5G_proakis_C_k66_n132.txt <==
snr,ber,bler,bmi
0.00e+00,3.52e-01,1.00e+00,1.22e+00
1.00e+00,3.43e-01,1.00e+00,1.12e+00
2.00e+00,3.33e-01,1.00e+00,1.04e+00
3.00e+00,3.14e-01,9.98e-01,9.43e-01
4.00e+00,3.00e-01,9.81e-01,8.75e-01
5.00e+00,2.57e-01,9.09e-01,7.30e-01
6.00e+00,2.09e-01,7.71e-01,5.80e-01
7.00e+00,1.28e-01,4.90e-01,3.51e-01
8.00e+00,5.34e-02,2.05e-01,1.44e-01
9.00e+00,1.35e-02,5.42e-02,3.67e-02
1.00e+01,2.00e-03,8.13e-03,5.43e-03
1.10e+01,1.72e-04,6.97e-04,4.53e-04
1.20e+01,7.89e-06,3.94e-05,2.15e-05





==> tikz/results/coded_bpsk/gnn_JED_Seq_5G_proakisC_k66_n132_sched_35_35_35_finetune_35_35_35_35_35.txt <==
snr,ber,bler,bmi
0.00e+00,3.52e-01,1.00e+00,1.12e+00
1.00e+00,3.42e-01,1.00e+00,1.04e+00
2.00e+00,3.29e-01,9.99e-01,9.78e-01
3.00e+00,3.15e-01,9.98e-01,9.08e-01
4.00e+00,2.93e-01,9.83e-01,8.36e-01
5.00e+00,2.61e-01,9.33e-01,7.32e-01
6.00e+00,2.09e-01,7.94e-01,5.79e-01
7.00e+00,1.30e-01,5.27e-01,3.64e-01
8.00e+00,6.02e-02,2.49e-01,1.67e-01
9.00e+00,1.90e-02,8.12e-02,5.23e-02
1.00e+01,3.01e-03,1.34e-02,8.40e-03
1.10e+01,3.30e-04,1.44e-03,9.19e-04
1.20e+01,2.02e-05,8.63e-05,5.47e-05


==> tikz/results/coded_bpsk/gnn_fgnn_iterativ_BPSK_proakisC_it_10_spa_10_idd_20_k66_n132.txt <==
snr,ber,bler,bmi
0.00e+00,3.70e-01,1.00e+00,3.29e+00
1.00e+00,3.61e-01,1.00e+00,2.99e+00
2.00e+00,3.56e-01,1.00e+00,2.71e+00
3.00e+00,3.44e-01,9.98e-01,2.53e+00
4.00e+00,3.34e-01,9.95e-01,2.31e+00
5.00e+00,3.18e-01,9.70e-01,2.05e+00
6.00e+00,2.79e-01,8.98e-01,1.74e+00
7.00e+00,2.28e-01,7.40e-01,1.38e+00
8.00e+00,1.51e-01,5.08e-01,9.01e-01
9.00e+00,7.14e-02,2.44e-01,4.08e-01
1.00e+01,2.31e-02,7.90e-02,1.32e-01
1.10e+01,4.43e-03,1.52e-02,2.44e-02
1.20e+01,5.36e-04,1.99e-03,3.01e-03
1.30000000e+01, 6.79560471e-05, 2.48344382e-04, 4.59694245e-04
14.0,4.577e-06,1.731e-05,3.171e-05,

==> tikz/results/coded_bpsk/gnn_iterativ_BPSK_proakisC_it_10_finetune_snr7_9_idd_20_equ_10_spa_10_supplement.txt <==
snr,ber_1,ber_2,ber_3,ber_4,ber_5,ber_6,ber_7,ber_8,ber_9,ber_10,ber_11,ber_12,ber_13,ber_14,ber_15,ber_16,ber_17,ber_18,bler_1,bler_2,bler_3,bler_4,bler_5,bler_6,bler_7,bler_8,bler_9,bler_10,bler_11,bler_12,bler_13,bler_14,bler_15,bler_16,bler_17,bler_18,bmi_1,bmi_2,bmi_3,bmi_4,bmi_5,bmi_6,bmi_7,bmi_8,bmi_9,bmi_10,bmi_11,bmi_12,bmi_13,bmi_14,bmi_15,bmi_16,bmi_17,bmi_18
0.00e+00,3.66e-01,3.70e-01,3.68e-01,3.70e-01,3.70e-01,3.71e-01,3.69e-01,3.68e-01,3.71e-01,3.67e-01,3.70e-01,3.68e-01,3.69e-01,3.70e-01,3.68e-01,3.70e-01,3.71e-01,3.71e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,2.92e+00,2.98e+00,2.98e+00,3.03e+00,3.01e+00,3.03e+00,3.03e+00,3.01e+00,3.00e+00,2.98e+00,2.98e+00,2.98e+00,3.01e+00,3.01e+00,2.98e+00,3.03e+00,3.01e+00,3.00e+00
1.00e+00,3.55e-01,3.57e-01,3.57e-01,3.59e-01,3.58e-01,3.60e-01,3.58e-01,3.55e-01,3.58e-01,3.59e-01,3.56e-01,3.55e-01,3.59e-01,3.59e-01,3.58e-01,3.58e-01,3.58e-01,3.57e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.99e-01,2.60e+00,2.64e+00,2.71e+00,2.68e+00,2.66e+00,2.72e+00,2.70e+00,2.70e+00,2.69e+00,2.71e+00,2.71e+00,2.72e+00,2.69e+00,2.74e+00,2.75e+00,2.66e+00,2.69e+00,2.70e+00
2.00e+00,3.49e-01,3.51e-01,3.53e-01,3.52e-01,3.51e-01,3.53e-01,3.49e-01,3.53e-01,3.52e-01,3.52e-01,3.51e-01,3.53e-01,3.49e-01,3.54e-01,3.55e-01,3.50e-01,3.50e-01,3.49e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,2.40e+00,2.43e+00,2.48e+00,2.49e+00,2.47e+00,2.47e+00,2.46e+00,2.47e+00,2.43e+00,2.46e+00,2.45e+00,2.47e+00,2.45e+00,2.45e+00,2.52e+00,2.46e+00,2.45e+00,2.44e+00
3.00e+00,3.41e-01,3.42e-01,3.39e-01,3.43e-01,3.43e-01,3.41e-01,3.41e-01,3.39e-01,3.40e-01,3.41e-01,3.42e-01,3.39e-01,3.40e-01,3.40e-01,3.37e-01,3.38e-01,3.39e-01,3.40e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.98e-01,9.99e-01,2.14e+00,2.15e+00,2.19e+00,2.25e+00,2.24e+00,2.19e+00,2.19e+00,2.20e+00,2.22e+00,2.26e+00,2.23e+00,2.21e+00,2.15e+00,2.20e+00,2.16e+00,2.17e+00,2.19e+00,2.21e+00
4.00e+00,3.23e-01,3.26e-01,3.25e-01,3.25e-01,3.28e-01,3.26e-01,3.28e-01,3.26e-01,3.27e-01,3.26e-01,3.29e-01,3.25e-01,3.28e-01,3.27e-01,3.25e-01,3.23e-01,3.24e-01,3.26e-01,9.92e-01,9.91e-01,9.90e-01,9.89e-01,9.88e-01,9.86e-01,9.86e-01,9.85e-01,9.84e-01,9.84e-01,9.83e-01,9.83e-01,9.83e-01,9.83e-01,9.83e-01,9.82e-01,9.81e-01,9.80e-01,1.89e+00,1.92e+00,1.97e+00,1.97e+00,1.97e+00,2.00e+00,1.99e+00,1.96e+00,1.98e+00,1.96e+00,1.99e+00,1.96e+00,2.00e+00,1.98e+00,1.97e+00,1.95e+00,1.96e+00,2.00e+00
5.00e+00,3.01e-01,3.01e-01,2.98e-01,2.99e-01,2.98e-01,3.00e-01,2.99e-01,2.93e-01,2.98e-01,2.99e-01,2.97e-01,2.98e-01,2.94e-01,2.94e-01,2.96e-01,2.94e-01,2.93e-01,2.92e-01,9.72e-01,9.63e-01,9.54e-01,9.48e-01,9.46e-01,9.44e-01,9.43e-01,9.40e-01,9.39e-01,9.38e-01,9.36e-01,9.34e-01,9.34e-01,9.33e-01,9.30e-01,9.28e-01,9.28e-01,9.27e-01,1.69e+00,1.70e+00,1.70e+00,1.69e+00,1.69e+00,1.73e+00,1.69e+00,1.64e+00,1.69e+00,1.74e+00,1.74e+00,1.74e+00,1.71e+00,1.69e+00,1.75e+00,1.72e+00,1.72e+00,1.67e+00
6.00e+00,2.49e-01,2.51e-01,2.50e-01,2.47e-01,2.47e-01,2.42e-01,2.43e-01,2.39e-01,2.38e-01,2.37e-01,2.36e-01,2.38e-01,2.38e-01,2.32e-01,2.33e-01,2.29e-01,2.31e-01,2.31e-01,8.52e-01,8.40e-01,8.30e-01,8.16e-01,8.11e-01,8.03e-01,8.00e-01,7.98e-01,7.91e-01,7.82e-01,7.80e-01,7.75e-01,7.72e-01,7.69e-01,7.65e-01,7.57e-01,7.54e-01,7.51e-01,1.33e+00,1.33e+00,1.36e+00,1.37e+00,1.39e+00,1.33e+00,1.32e+00,1.30e+00,1.30e+00,1.29e+00,1.29e+00,1.32e+00,1.30e+00,1.27e+00,1.24e+00,1.23e+00,1.24e+00,1.27e+00
7.00e+00,1.91e-01,1.88e-01,1.86e-01,1.83e-01,1.83e-01,1.78e-01,1.73e-01,1.73e-01,1.71e-01,1.67e-01,1.66e-01,1.64e-01,1.60e-01,1.59e-01,1.60e-01,1.58e-01,1.57e-01,1.56e-01,7.04e-01,6.66e-01,6.46e-01,6.34e-01,6.23e-01,6.16e-01,5.98e-01,5.91e-01,5.76e-01,5.66e-01,5.61e-01,5.55e-01,5.48e-01,5.42e-01,5.38e-01,5.34e-01,5.25e-01,5.23e-01,9.77e-01,1.02e+00,9.93e-01,9.39e-01,9.54e-01,9.65e-01,9.39e-01,9.22e-01,9.01e-01,8.63e-01,8.59e-01,8.41e-01,8.26e-01,8.11e-01,8.19e-01,8.19e-01,7.93e-01,8.08e-01
8.00e+00,1.07e-01,1.03e-01,1.01e-01,9.82e-02,9.42e-02,9.15e-02,8.81e-02,8.72e-02,8.34e-02,8.20e-02,7.96e-02,7.61e-02,7.56e-02,7.46e-02,7.40e-02,7.17e-02,6.94e-02,6.79e-02,4.17e-01,3.81e-01,3.60e-01,3.50e-01,3.43e-01,3.27e-01,3.18e-01,3.08e-01,2.97e-01,2.92e-01,2.84e-01,2.75e-01,2.66e-01,2.64e-01,2.59e-01,2.52e-01,2.48e-01,2.43e-01,5.42e-01,5.26e-01,5.18e-01,4.90e-01,4.81e-01,4.56e-01,4.50e-01,4.24e-01,4.14e-01,4.05e-01,3.96e-01,3.80e-01,3.94e-01,3.73e-01,3.61e-01,3.53e-01,3.42e-01,3.34e-01
9.00e+00,4.44e-02,4.24e-02,4.02e-02,3.70e-02,3.55e-02,3.33e-02,3.21e-02,3.08e-02,2.97e-02,2.86e-02,2.69e-02,2.66e-02,2.54e-02,2.48e-02,2.41e-02,2.32e-02,2.28e-02,2.24e-02,1.84e-01,1.59e-01,1.47e-01,1.39e-01,1.32e-01,1.24e-01,1.17e-01,1.12e-01,1.06e-01,1.01e-01,9.78e-02,9.43e-02,9.08e-02,8.78e-02,8.65e-02,8.28e-02,8.03e-02,7.87e-02,2.20e-01,2.12e-01,1.96e-01,1.84e-01,1.78e-01,1.65e-01,1.63e-01,1.61e-01,1.49e-01,1.43e-01,1.34e-01,1.32e-01,1.22e-01,1.20e-01,1.20e-01,1.11e-01,1.13e-01,1.04e-01
1.00e+01,1.21e-02,1.10e-02,9.91e-03,9.05e-03,8.15e-03,7.48e-03,6.92e-03,6.50e-03,5.85e-03,5.43e-03,5.12e-03,4.83e-03,4.42e-03,4.21e-03,3.93e-03,3.74e-03,3.58e-03,3.45e-03,5.10e-02,4.24e-02,3.74e-02,3.44e-02,3.10e-02,2.82e-02,2.59e-02,2.34e-02,2.15e-02,1.99e-02,1.87e-02,1.75e-02,1.65e-02,1.52e-02,1.42e-02,1.35e-02,1.28e-02,1.20e-02,5.98e-02,5.48e-02,4.89e-02,4.52e-02,4.08e-02,3.71e-02,3.43e-02,3.17e-02,2.86e-02,2.59e-02,2.44e-02,2.22e-02,2.14e-02,2.03e-02,1.89e-02,1.85e-02,1.67e-02,1.60e-02
1.10e+01,1.80e-03,1.57e-03,1.36e-03,1.16e-03,1.01e-03,8.95e-04,8.04e-04,7.20e-04,6.28e-04,5.70e-04,5.24e-04,4.84e-04,4.32e-04,3.93e-04,3.58e-04,3.37e-04,3.08e-04,2.87e-04,7.75e-03,6.07e-03,5.19e-03,4.51e-03,3.89e-03,3.38e-03,3.02e-03,2.64e-03,2.38e-03,2.15e-03,1.99e-03,1.79e-03,1.65e-03,1.49e-03,1.33e-03,1.25e-03,1.15e-03,1.06e-03,9.02e-03,7.80e-03,6.77e-03,5.67e-03,5.02e-03,4.47e-03,3.94e-03,3.49e-03,3.02e-03,2.80e-03,2.58e-03,2.31e-03,2.04e-03,1.85e-03,1.72e-03,1.57e-03,1.43e-03,1.36e-03
1.20e+01,1.83e-04,1.52e-04,1.24e-04,1.01e-04,8.35e-05,7.09e-05,6.16e-05,5.07e-05,4.38e-05,3.88e-05,3.45e-05,2.95e-05,2.58e-05,2.30e-05,2.00e-05,1.84e-05,1.63e-05,1.51e-05,7.79e-04,5.92e-04,4.83e-04,3.93e-04,3.21e-04,2.71e-04,2.34e-04,1.99e-04,1.67e-04,1.44e-04,1.31e-04,1.13e-04,9.86e-05,8.38e-05,7.43e-05,6.83e-05,6.24e-05,5.73e-05,9.44e-04,7.69e-04,6.22e-04,5.14e-04,4.22e-04,3.59e-04,3.06e-04,2.45e-04,2.19e-04,1.90e-04,1.60e-04,1.47e-04,1.27e-04,1.14e-04,9.68e-05,8.66e-05,7.41e-05,7.14e-05


==> tikz/results/coded_bpsk/use_5g_0_channel_proakis_c_n_132_Mb_1_const_pam_CNN_iterativ.txt <==
snr,ber,bler,bmi
0.00e+00,3.74e-01,1.00e+00,3.21e+00
1.00e+00,3.66e-01,1.00e+00,2.98e+00
2.00e+00,3.58e-01,1.00e+00,2.77e+00
3.00e+00,3.46e-01,1.00e+00,2.58e+00
4.00e+00,3.34e-01,9.98e-01,2.39e+00
5.00e+00,3.18e-01,9.86e-01,2.16e+00
6.00e+00,2.88e-01,9.34e-01,1.90e+00
7.00e+00,2.28e-01,7.70e-01,1.45e+00
8.00e+00,1.41e-01,4.95e-01,8.72e-01
9.00e+00,6.24e-02,2.25e-01,3.77e-01
1.00e+01,1.62e-02,5.95e-02,9.39e-02
1.10e+01,2.74e-03,1.01e-02,1.65e-02
1.20e+01,2.49e-04,9.11e-04,1.49e-03
1.30e+01,1.44e-05,5.62e-05,8.99e-05


==> tikz/results/exit/bcjr_proakis_c_bpsk_snr_6_n_25344.txt <==
,x,y
0,0.0,0.36895477771759033
1,0.07142857142857142,0.39598995447158813
2,0.14285714285714285,0.41798460483551025
3,0.21428571428571427,0.44554418325424194
4,0.2857142857142857,0.47602254152297974
5,0.3571428571428571,0.5092520713806152
6,0.42857142857142855,0.533572793006897
7,0.5,0.5650697946548462
8,0.5714285714285714,0.5995331406593323
9,0.6428571428571428,0.6353305578231812
10,0.7142857142857142,0.6629304885864258
11,0.7857142857142857,0.6970916390419006
12,0.8571428571428571,0.7390289306640625
13,0.9285714285714285,0.7758747935295105
14,1.0,0.8074455261230469


==> tikz/results/exit/bcjr_proakis_c_bpsk_snr_6_n_25344_idd_10_traj.txt <==
,x,y
0,0.0,0.0
1,0.0,0.3619488477706909
2,0.14020872116088867,0.3619488477706909
3,0.14020872116088867,0.4118359088897705
4,0.6744273006916046,0.4118359088897705
5,0.6744273006916046,0.6429922878742218
6,0.9999999403953552,0.6429922878742218
7,0.9999999403953552,0.8097241818904877
8,0.9999999403953552,0.8097241818904877
9,0.9999999403953552,0.8097343742847443
10,0.9999999403953552,0.8097343742847443
11,0.9999999403953552,0.809759110212326
12,0.9999999403953552,0.809759110212326
13,0.9999999403953552,0.809593915939331
14,0.9999999403953552,0.809593915939331
15,0.9999999403953552,0.8097242414951324
16,0.9999999403953552,0.8097242414951324


==> tikz/results/exit/gnn_proakis_c_16qam_snr_18.txt <==
,x,y
0,0.0,0.9089511632919312
1,0.1111111111111111,0.9435010552406311
2,0.2222222222222222,0.965797483921051
3,0.3333333333333333,0.9808461666107178
4,0.4444444444444444,0.9876669049263
5,0.5555555555555556,0.9908976554870605
6,0.6666666666666666,0.9938018321990967
7,0.7777777777777777,0.9953998327255249
8,0.8888888888888888,0.9957631230354309
9,1.0,0.9962410926818848


==> tikz/results/exit/gnn_proakis_c_16qam_snr_18_rate_4032_4608_idd_4_traj.txt <==
,x,y
0,0.0,0.0
1,0.0,0.9063734412193298
2,0.5272673070430756,0.9063734412193298
3,0.5272673070430756,0.9637022614479065
4,0.8738593459129333,0.9637022614479065
5,0.8738593459129333,0.9849932193756104
6,0.9489877223968506,0.9849932193756104
7,0.9489877223968506,0.9893673062324524
8,0.9603604078292847,0.9893673062324524


==> tikz/results/exit/gnn_proakis_c_bpsk_snr_6.txt <==
,x,y
0,0.0,0.35845455527305603
1,0.1111111111111111,0.3909166753292084
2,0.2222222222222222,0.4382801055908203
3,0.3333333333333333,0.4914860725402832
4,0.4444444444444444,0.5411196303367615
5,0.5555555555555556,0.5926613509178162
6,0.6666666666666666,0.6501294665336609
7,0.7777777777777777,0.6988232040405273
8,0.8888888888888888,0.759523868560791
9,1.0,0.8074435591697693


==> tikz/results/exit/gnn_proakis_c_bpsk_snr_6_rate_8448_25344_idd_10_traj.txt <==
,x,y
0,0.0,0.0
1,0.0,0.36084123452504474
2,0.12431999047597249,0.36084123452504474
3,0.12431999047597249,0.3977284034093221
4,0.376906414826711,0.3977284034093221
5,0.376906414826711,0.5066622098286947
6,0.9155749281247457,0.5066622098286947
7,0.9155749281247457,0.7695653637250265
8,0.9769318501154581,0.7695653637250265
9,0.9769318501154581,0.7974918087323507
10,0.9999657074610392,0.7974918087323507


==> tikz/results/exit/ldpc_5g_5_snr.txt <==
,x,y
0,0.0,0.0
1,0.0,0.010101010101010102
2,0.0,0.020202020202020204
3,0.0,0.030303030303030304
4,0.0,0.04040404040404041
5,0.0,0.05050505050505051
6,0.0,0.06060606060606061
7,0.0,0.07070707070707072
8,0.0,0.08080808080808081
9,0.0,0.09090909090909091
10,0.0,0.10101010101010102
11,0.0,0.11111111111111112
12,0.0,0.12121212121212122
13,0.0,0.13131313131313133
14,0.0,0.14141414141414144
15,0.0,0.15151515151515152
16,0.0,0.16161616161616163
17,0.0,0.17171717171717174
18,0.0,0.18181818181818182
19,0.0,0.19191919191919193
20,0.0,0.20202020202020204
21,0.0,0.21212121212121213
22,0.0,0.22222222222222224
23,0.0,0.23232323232323235
24,0.0,0.24242424242424243
25,0.0,0.25252525252525254
26,0.0,0.26262626262626265
27,0.0,0.27272727272727276
28,0.0,0.2828282828282829
29,0.0,0.29292929292929293
30,0.0,0.30303030303030304
31,0.0,0.31313131313131315
32,0.0,0.32323232323232326
33,0.0,0.33333333333333337
34,0.0,0.3434343434343435
35,0.0,0.3535353535353536
36,0.0,0.36363636363636365
37,0.0,0.37373737373737376
38,0.0,0.38383838383838387
39,0.0,0.393939393939394
40,0.0,0.4040404040404041
41,0.0,0.4141414141414142
42,0.0,0.42424242424242425
43,0.0,0.43434343434343436
44,0.0,0.4444444444444445
45,0.0,0.4545454545454546
46,0.0,0.4646464646464647
47,0.0,0.4747474747474748
48,0.0,0.48484848484848486
49,0.0,0.494949494949495
50,0.0,0.5050505050505051
51,0.0,0.5151515151515152
52,0.0,0.5252525252525253
53,0.0,0.5353535353535354
54,0.0,0.5454545454545455
55,0.0,0.5555555555555556
56,0.0,0.5656565656565657
57,1.7881393432617188e-07,0.5757575757575758
58,0.0,0.5858585858585859
59,0.0,0.595959595959596
60,2.384185791015625e-07,0.6060606060606061
61,0.0,0.6161616161616162
62,2.9802322387695312e-06,0.6262626262626263
63,8.344650268554688e-07,0.6363636363636365
64,4.172325134277344e-06,0.6464646464646465
65,2.2649765014648438e-06,0.6565656565656566
66,0.0,0.6666666666666667
67,0.0,0.6767676767676768
68,0.0,0.686868686868687
69,3.1054019927978516e-05,0.696969696969697
70,1.7404556274414062e-05,0.7070707070707072
71,1.3113021850585938e-05,0.7171717171717172
72,0.0,0.7272727272727273
73,8.940696716308594e-06,0.7373737373737375
74,6.747245788574219e-05,0.7474747474747475
75,0.0,0.7575757575757577
76,0.00013816356658935547,0.7676767676767677
77,0.0,0.7777777777777778
78,0.00020444393157958984,0.787878787878788
79,0.0009978413581848145,0.797979797979798
80,0.002048969268798828,0.8080808080808082
81,0.0023680925369262695,0.8181818181818182
82,0.003641366958618164,0.8282828282828284
83,0.007385730743408203,0.8383838383838385
84,0.01561284065246582,0.8484848484848485
85,0.03084343671798706,0.8585858585858587
86,0.054309844970703125,0.8686868686868687
87,0.0997503399848938,0.8787878787878789
88,0.20826667547225952,0.888888888888889
89,0.3613605499267578,0.8989898989898991
90,0.5604568719863892,0.9090909090909092
91,0.7903119325637817,0.9191919191919192
92,0.9610754251480103,0.9292929292929294
93,0.9951115846633911,0.9393939393939394
94,0.9998353123664856,0.9494949494949496
95,1.0,0.9595959595959597
96,1.0,0.9696969696969697
97,1.0,0.9797979797979799
98,1.0,0.98989898989899
99,1.0,1.0


==> tikz/results/exit/ldpc_5g_8.txt <==
,x,y
0,8.344650268554688e-07,0.0
1,7.152557373046875e-07,0.010101010101010102
2,4.76837158203125e-07,0.020202020202020204
3,7.748603820800781e-07,0.030303030303030304
4,1.0728836059570312e-06,0.04040404040404041
5,2.7418136596679688e-06,0.05050505050505051
6,2.4437904357910156e-06,0.06060606060606061
7,0.0,0.07070707070707072
8,7.092952728271484e-06,0.08080808080808081
9,1.2993812561035156e-05,0.09090909090909091
10,3.331899642944336e-05,0.10101010101010102
11,5.525350570678711e-05,0.11111111111111112
12,0.00012952089309692383,0.12121212121212122
13,0.00019484758377075195,0.13131313131313133
14,0.00030732154846191406,0.14141414141414144
15,0.0004659295082092285,0.15151515151515152
16,0.0005816817283630371,0.16161616161616163
17,0.0007901787757873535,0.17171717171717174
18,0.001220405101776123,0.18181818181818182
19,0.001381218433380127,0.19191919191919193
20,0.0023114681243896484,0.20202020202020204
21,0.0033113956451416016,0.21212121212121213
22,0.004182279109954834,0.22222222222222224
23,0.005453348159790039,0.23232323232323235
24,0.007256925106048584,0.24242424242424243
25,0.00973731279373169,0.25252525252525254
26,0.011121690273284912,0.26262626262626265
27,0.014863908290863037,0.27272727272727276
28,0.019778132438659668,0.2828282828282829
29,0.02577972412109375,0.29292929292929293
30,0.03420853614807129,0.30303030303030304
31,0.040977656841278076,0.31313131313131315
32,0.057704925537109375,0.32323232323232326
33,0.07170981168746948,0.33333333333333337
34,0.09821438789367676,0.3434343434343435
35,0.1329052448272705,0.3535353535353536
36,0.17713773250579834,0.36363636363636365
37,0.23237669467926025,0.37373737373737376
38,0.32166731357574463,0.38383838383838387
39,0.4411489963531494,0.393939393939394
40,0.5787272453308105,0.4040404040404041
41,0.6504160165786743,0.4141414141414142
42,0.7807388305664062,0.42424242424242425
43,0.8778387308120728,0.43434343434343436
44,0.9409594535827637,0.4444444444444445
45,0.9745512008666992,0.4545454545454546
46,0.9893712401390076,0.4646464646464647
47,0.9972437620162964,0.4747474747474748
48,0.9993712306022644,0.48484848484848486
49,0.9998106360435486,0.494949494949495
50,0.9999847412109375,0.5050505050505051
51,0.9999959468841553,0.5151515151515152
52,0.9999997019767761,0.5252525252525253
53,0.9999999403953552,0.5353535353535354
54,0.9999999403953552,0.5454545454545455
55,0.9999999403953552,0.5555555555555556
56,0.9999999403953552,0.5656565656565657
57,0.9999999403953552,0.5757575757575758
58,0.9999999403953552,0.5858585858585859
59,0.9999999403953552,0.595959595959596
60,0.9999999403953552,0.6060606060606061
61,0.9999999403953552,0.6161616161616162
62,0.9999999403953552,0.6262626262626263
63,0.9999999403953552,0.6363636363636365
64,0.9999999403953552,0.6464646464646465
65,0.9999999403953552,0.6565656565656566
66,0.9999999403953552,0.6666666666666667
67,0.9999999403953552,0.6767676767676768
68,0.9999999403953552,0.686868686868687
69,0.9999999403953552,0.696969696969697
70,0.9999999403953552,0.7070707070707072
71,0.9999999403953552,0.7171717171717172
72,0.9999999403953552,0.7272727272727273
73,0.9999999403953552,0.7373737373737375
74,0.9999999403953552,0.7474747474747475
75,0.9999999403953552,0.7575757575757577
76,0.9999999403953552,0.7676767676767677
77,0.9999999403953552,0.7777777777777778
78,0.9999999403953552,0.787878787878788
79,0.9999999403953552,0.797979797979798
80,0.9999999403953552,0.8080808080808082
81,0.9999999403953552,0.8181818181818182
82,0.9999999403953552,0.8282828282828284
83,0.9999999403953552,0.8383838383838385
84,0.9999999403953552,0.8484848484848485
85,0.9999999403953552,0.8585858585858587
86,0.9999999403953552,0.8686868686868687
87,0.9999999403953552,0.8787878787878789
88,0.9999999403953552,0.888888888888889
89,0.9999999403953552,0.8989898989898991
90,0.9999999403953552,0.9090909090909092
91,0.9999999403953552,0.9191919191919192
92,0.9999999403953552,0.9292929292929294
93,0.9999999403953552,0.9393939393939394
94,0.9999999403953552,0.9494949494949496
95,0.9999999403953552,0.9595959595959597
96,0.9999999403953552,0.9696969696969697
97,0.9999999403953552,0.9797979797979799
98,0.9999999403953552,0.98989898989899
99,0.9999999403953552,1.0


==> tikz/results/latency_coded_bpsk/latency_bcjr_bp_10_idd_20.txt <==
latency,ber
142.0,0.02512
144.0,0.005436
146.0,0.001814
148.0,0.0009354
150.0,0.0007218
152.0,0.0004842
154.0,0.0004696
158.0,0.000361
166.0,0.0003373
178.0,0.000272
218.0,0.0002027
318.0,0.000128
477.0,9.23e-05
636.0,6.81e-05
795.0,5.19e-05
954.0,4.04e-05
1113.0,3.19e-05
1272.0,2.58e-05
1431.0,2.12e-05
1590.0,1.78e-05
1749.0,1.48e-05
1908.0,1.27e-05
2067.0,1.12e-05
2226.0,9.6e-06
2385.0,8.26e-06
2544.0,7.35e-06
2703.0,6.61e-06


==> tikz/results/latency_coded_bpsk/latency_coded_proakis_C_5GLDPC_k66_n132_BP_8_SPA_10_IDD_10.txt <==
latency,ber
20.0,1.089e-01
22.0,7.735e-02
26.0,5.271e-02
36.0,0.0259
72.0,0.0196
108.0,0.0174
144.0,0.0162
180.0,0.0157
216.0,0.0152
252.0,0.0148
288.0,0.0144


==> tikz/results/latency_coded_bpsk/latency_coded_proakis_C_5GLDPC_k66_n132_EP_16_beta_005_llrmax_4_llrout_059_SPA_10_IDD_10_supplement.txt <==
latency,ber
38.0,1.017e-01
52.0,0.0458
104.0,0.0279
156.0,0.0243
208.0,0.0222
260.0,0.0209
312.0,0.0193
364.0,0.0178
416.0,0.0169
468.0,0.0163

==> tikz/results/latency_coded_bpsk/latency_coded_proakis_C_5GLDPC_k66_n132_FANCY_CNN_SPA_10_IDD_10_supplement.txt <==
latency,ber
8.0,3.07e-02
28.0,0.000642
56.0,0.000536
84.0,0.00047
112.0,0.00042
140.0,0.00036
168.0,0.00032
196.0,0.00028
224.0,0.000249
252.0,0.000219
280.0,


==> tikz/results/latency_coded_bpsk/latency_gnn_fgnn_iterativ_BPSK_proakisC_it_10_CODED.txt <==
latency,ber
100.0,3.51e-02
120.0,0.00124
240.0,0.00108
360.0,0.000983
480.0,0.000895
600.0,0.000811
720.0,0.00074
840.0,0.000668
960.0,0.000615


==> tikz/results/latency_coded_bpsk/latency_gnn_flooding.txt <==
latency,ber
12.0,0.24
24.0,0.106
36.0,0.0285
48.0,0.00662
60.0,0.00143
72.0,0.000387
84.0,0.00015
96.0,7.76e-05
108.0,4.94e-05
120.0,3.63e-05
132.0,2.89e-05
144.0,2.41e-05
156.0,2.16e-05
168.0,1.95e-05
180.0,1.78e-05
192.0,1.67e-05
204.0,1.54e-05
216.0,1.44e-05
228.0,1.33e-05
240.0,1.23e-05
252.0,1.15e-05
264.0,1.08e-05
276.0,1.03e-05
288.0,9.8e-06
300.0,9.37e-06
312.0,8.97e-06
324.0,8.57e-06
336.0,8.29e-06
348.0,8.03e-06


==> tikz/results/latency_coded_bpsk/latency_gnn_seq.txt <==
latency,ber
40.0,0.0377
52.0,0.0104
64.0,0.00316
76.0,0.00124
88.0,0.000655
124.0,0.000198
136.0,0.000123
148.0,9.11e-05
160.0,7.38e-05
172.0,6.52e-05
180.0,4.88e-05
220.0,4.3e-05
232.0,3.93e-05
244.0,3.62e-05
280.0,3.39e-05
292.0,3.01e-05
304.0,2.76e-05
316.0,2.64e-05
328.0,2.51e-05
364.0,2.44e-05
376.0,2.29e-05
388.0,2.19e-05
400.0,2.14e-05
412.0,2.08e-05


==> tikz/results/latency_uncoded_bpsk/latency_bp_proakis_c_it_5_damped038.txt <==
latency,ber
2.0,2.19e-01
4.0,8.22e-02
6.0,3.38e-02
8.0,1.48e-02
10.0,8.67e-03
12.0,4.91e-03
14.0,3.26e-03
16.0,2.22e-03
18.0,1.68e-03
20.0,1.36e-03
22.0,1.496e-03

==> tikz/results/latency_uncoded_bpsk/latency_gnn_ffg_uncoded.txt <==
latency,ber
12.0,0.0553
24.0,0.00467
36.0,0.00069
48.0,0.000207
60.0,0.00011
72.0,8.83e-05
84.0,8.08e-05
96.0,7.78e-05
108.0,7.73e-05
120.0,7.58e-05
132.0,7.64e-05


==> tikz/results/latency_uncoded_bpsk/latency_gnn_fgnn_iterativ_BPSK_proakisC_it_10.txt <==
latency,ber
10.0,0.117
20.0,0.0317
30.0,0.00751
40.0,0.00275
50.0,0.00145
60.0,0.000887
70.0,0.000732
80.0,0.000567
90.0,0.000544


==> tikz/results/latency_uncoded_bpsk/latency_gnn_ung_uncoded.txt <==
latency,ber
12.0,0.0691
24.0,0.00819
36.0,0.00153
48.0,0.000526
60.0,0.000280
72.0,0.000198
84.0,0.000168
96.0,0.000155
108.0,0.000154


==> tikz/results/latency_uncoded_bpsk/latency_neural_bp_proakis_c_it_7.txt <==
latency,ber
2.0,0.175
4.0,0.0435
6.0,0.0107
8.0,0.00353
10.0,0.00212
12.0,0.00158
14.0,0.00142


==> tikz/results/latency_uncoded_bpsk/latency_uncoded_proakis_C_n132_BPSK_EP_16_beta001_llrout_05_llrmax_4_supplement.txt <==
latency,ber
4.0,0.0966
8.0,0.0736
12.0,0.0453
16.0,0.0275
20.0,0.0181
24.0,0.0132
28.0,0.0102
32.0,0.0084
36.0,0.00745
40.0,0.00697
44.0,0.00667
48.0,0.0066
52.0,0.00657
56.0,0.00648
60.0,0.00642
64.0,0.00642


==> tikz/results/uncoded_QAM16/cnn_results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,3.17e-01,1.00e+00,8.20e-01,3.40e-01
2.00e+00,2.96e-01,1.00e+00,7.88e-01,4.15e-01
4.00e+00,2.80e-01,1.00e+00,7.60e-01,4.86e-01
6.00e+00,2.56e-01,1.00e+00,7.12e-01,5.59e-01
8.00e+00,2.34e-01,1.00e+00,6.69e-01,6.24e-01
1.00e+01,2.07e-01,1.00e+00,6.10e-01,7.18e-01
1.20e+01,1.73e-01,1.00e+00,5.29e-01,7.98e-01
1.40e+01,1.31e-01,1.00e+00,4.21e-01,8.74e-01
1.60e+01,8.62e-02,1.00e+00,2.93e-01,9.26e-01
1.80e+01,5.40e-02,9.96e-01,1.93e-01,9.63e-01
2.00e+01,3.18e-02,9.47e-01,1.12e-01,9.77e-01
2.20e+01,2.36e-02,8.91e-01,8.61e-02,9.89e-01
2.40e+01,1.58e-02,8.07e-01,5.58e-02,9.94e-01
2.60e+01,1.04e-02,6.48e-01,3.86e-02,9.95e-01
2.80e+01,9.48e-03,5.82e-01,3.30e-02,9.96e-01
3.00e+01,7.64e-03,5.49e-01,2.77e-02,9.97e-01

==> tikz/results/uncoded_QAM16/gnn_share_edge_ITERATIVE_16QAM_proakisC_it_6_Units_96_F_48_snr_18_it_8_checkpoint_finetuneresults_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,3.23e-01,1.00e+00,8.33e-01,3.56e-01
2.00e+00,3.03e-01,1.00e+00,7.99e-01,4.27e-01
4.00e+00,2.85e-01,1.00e+00,7.66e-01,4.95e-01
6.00e+00,2.63e-01,1.00e+00,7.25e-01,5.72e-01
8.00e+00,2.42e-01,1.00e+00,6.83e-01,6.48e-01
1.00e+01,2.17e-01,1.00e+00,6.30e-01,7.39e-01
1.20e+01,1.81e-01,1.00e+00,5.48e-01,8.26e-01
1.40e+01,1.06e-01,9.75e-01,3.65e-01,9.21e-01
1.60e+01,5.30e-02,8.30e-01,1.92e-01,9.72e-01
1.80e+01,1.52e-02,4.04e-01,5.86e-02,9.91e-01
2.00e+01,1.63e-03,1.21e-01,7.18e-03,9.99e-01
2.20e+01,7.17e-04,4.30e-02,4.07e-03,1.00e+00





==> tikz/results/uncoded_QAM16/gnn_ungerboek_results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,3.19e-01,1.00e+00,8.24e-01,3.55e-01
2.00e+00,3.00e-01,1.00e+00,7.93e-01,4.15e-01
4.00e+00,2.79e-01,1.00e+00,7.57e-01,4.90e-01
6.00e+00,2.59e-01,1.00e+00,7.21e-01,5.61e-01
8.00e+00,2.35e-01,1.00e+00,6.71e-01,6.52e-01
1.00e+01,2.08e-01,1.00e+00,6.13e-01,7.25e-01
1.20e+01,1.69e-01,1.00e+00,5.07e-01,8.18e-01
1.40e+01,1.20e-01,1.00e+00,3.67e-01,8.99e-01
1.60e+01,6.86e-02,9.80e-01,2.03e-01,9.56e-01
1.80e+01,2.95e-02,8.48e-01,7.80e-02,9.81e-01
2.00e+01,1.55e-02,5.64e-01,2.63e-02,9.98e-01
2.20e+01,5.76e-03,2.93e-01,4.30e-03,9.99e-01


==> tikz/results/uncoded_QAM16/uncoded_QAM16_proakis_C_BCJR.txt <==
snr,ber,bler,bmi
0.00e+00,3.15e-01,1.00e+00,8.19e-01
2.00e+00,3.02e-01,1.00e+00,8.00e-01
4.00e+00,2.79e-01,1.00e+00,7.55e-01
6.00e+00,2.52e-01,1.00e+00,7.03e-01
8.00e+00,2.30e-01,1.00e+00,6.55e-01
1.00e+01,1.97e-01,1.00e+00,5.78e-01
1.20e+01,1.43e-01,9.93e-01,4.43e-01
1.40e+01,7.41e-02,8.25e-01,2.45e-01
1.60e+01,1.70e-02,2.85e-01,6.26e-02
1.80e+01,1.03e-03,1.83e-02,4.34e-03


==> tikz/results/uncoded_QAM16/uncoded_n_500_proakis_C_n132_16QAM_EP_24_miv_1e08_maxv_100_llrmax_7_beta_00002_llrout_999.txt <==
snr,ber,bler,bmi
0.00e+00,3.19e-01,1.00e+00,8.29e-01
2.00e+00,3.03e-01,1.00e+00,8.04e-01
4.00e+00,2.86e-01,1.00e+00,7.76e-01
6.00e+00,2.68e-01,1.00e+00,7.44e-01
8.00e+00,2.49e-01,1.00e+00,7.10e-01
1.00e+01,2.30e-01,1.00e+00,6.71e-01
1.20e+01,2.10e-01,1.00e+00,6.28e-01
1.40e+01,1.92e-01,1.00e+00,5.85e-01
1.60e+01,1.73e-01,1.00e+00,5.38e-01
1.80e+01,1.56e-01,1.00e+00,4.93e-01
2.00e+01,1.13e-01,1.00e+00,4.05e-01
2.20e+01,5.38e-02,9.90e-01,2.01e-01
2.40e+01,1.04e-02,5.22e-01,4.63e-02
2.60e+01,8.04e-04,3.82e-02,9.23e-03

==> tikz/results/uncoded_QAM16/uncoded_n_500_proakis_C_n132_16QAM_EP_24_miv_1e08_maxv_100_llrmax_7_beta_00002_llrout_999_iter_rate.txt <==
snr,bmi
0.00e+00,2.91e-01
2.00e+00,3.53e-01
4.00e+00,4.10e-01
6.00e+00,4.70e-01
8.00e+00,5.36e-01
1.00e+01,5.96e-01
1.20e+01,6.53e-01
1.40e+01,7.12e-01
1.60e+01,7.73e-01
1.80e+01,8.39e-01
2.00e+01,9.11e-01
2.20e+01,9.64e-01
2.40e+01,9.91e-01


==> tikz/results/uncoded_QAM16/uncoded_n_500_proakis_C_n132_16QAM_LMMSE.txt <==
snr,ber,bler,bmi
0.00e+00,3.19e-01,1.00e+00,8.29e-01
2.00e+00,3.03e-01,1.00e+00,8.04e-01
4.00e+00,2.86e-01,1.00e+00,7.76e-01
6.00e+00,2.68e-01,1.00e+00,7.44e-01
8.00e+00,2.49e-01,1.00e+00,7.10e-01
1.00e+01,2.30e-01,1.00e+00,6.71e-01
1.20e+01,2.10e-01,1.00e+00,6.28e-01
1.40e+01,1.92e-01,1.00e+00,5.85e-01
1.60e+01,1.73e-01,1.00e+00,5.38e-01
1.80e+01,1.56e-01,1.00e+00,4.93e-01
2.00e+01,1.40e-01,1.00e+00,4.48e-01
2.20e+01,1.25e-01,1.00e+00,4.05e-01
2.40e+01,1.09e-01,1.00e+00,3.60e-01
2.60e+01,9.51e-02,1.00e+00,3.18e-01
2.80e+01,8.13e-02,1.00e+00,2.77e-01
3.00e+01,6.87e-02,1.00e+00,2.38e-01


==> tikz/results/uncoded_QAM16/uncoded_proakis_C_n132_16QAM_BCJR_iter_rate.txt <==
snr,bmi
0.00e+00,3.53e-01
2.00e+00,4.25e-01
4.00e+00,5.03e-01
6.00e+00,5.85e-01
8.00e+00,6.71e-01
1.00e+01,7.61e-01
1.20e+01,8.56e-01
1.40e+01,9.42e-01
1.60e+01,9.89e-01
1.80e+01,9.99e-01


==> tikz/results/uncoded_QAM16/uncoded_proakis_C_n500_16QAM_LMMSE_iter_rate.txt <==
snr,bmi
0.00e+00,2.87e-01
2.00e+00,3.34e-01
4.00e+00,3.87e-01
6.00e+00,4.40e-01
8.00e+00,4.88e-01
1.00e+01,5.33e-01
1.20e+01,5.80e-01
1.40e+01,6.26e-01
1.60e+01,6.71e-01
1.80e+01,7.14e-01
2.00e+01,7.52e-01
2.20e+01,7.91e-01
2.40e+01,8.26e-01
2.60e+01,8.51e-01
2.80e+01,8.82e-01
3.00e+01,9.03e-01


==> tikz/results/uncoded_QAM16/use_5g_0_channel_proakis_c_n_128_Mb_4_const_qam_FGNN_light_Equalizer_shared_ITERresults_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,3.18e-01,1.00e+00,8.24e-01,3.24e-01
2.00e+00,2.98e-01,1.00e+00,7.91e-01,3.86e-01
4.00e+00,2.82e-01,1.00e+00,7.62e-01,4.47e-01
6.00e+00,2.59e-01,1.00e+00,7.21e-01,5.25e-01
8.00e+00,2.29e-01,1.00e+00,6.62e-01,5.97e-01
1.00e+01,2.07e-01,1.00e+00,6.16e-01,6.76e-01
1.20e+01,1.74e-01,1.00e+00,5.40e-01,7.62e-01
1.40e+01,1.35e-01,1.00e+00,4.42e-01,8.46e-01
1.60e+01,9.20e-02,9.79e-01,3.18e-01,9.28e-01
1.80e+01,4.87e-02,8.57e-01,1.80e-01,9.59e-01
2.00e+01,2.31e-02,5.57e-01,8.88e-02,9.84e-01
2.20e+01,1.07e-02,3.32e-01,4.41e-02,9.96e-01
2.40e+01,5.20e-03,1.82e-01,2.14e-02,9.97e-01


==> tikz/results/uncoded_QAM16/use_5g_0_channel_proakis_c_n_128_Mb_4_const_qam_FGNN_light_Equalizer_shared_iter_readyresults_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.95e-01,1.00e+00,9.34e-01,5.39e-03
-8.00e+00,3.81e-01,1.00e+00,9.16e-01,5.30e-02
-6.00e+00,3.61e-01,1.00e+00,8.91e-01,3.98e-02
-4.00e+00,3.50e-01,1.00e+00,8.73e-01,4.49e-02
-2.00e+00,3.30e-01,1.00e+00,8.50e-01,3.20e-02
0.00e+00,3.11e-01,1.00e+00,8.21e-01,3.02e-02
2.00e+00,2.95e-01,1.00e+00,7.89e-01,4.67e-02
4.00e+00,2.74e-01,1.00e+00,7.53e-01,7.10e-02
6.00e+00,2.51e-01,1.00e+00,7.09e-01,1.85e-01
8.00e+00,2.25e-01,1.00e+00,6.55e-01,2.11e-01
1.00e+01,2.00e-01,1.00e+00,6.06e-01,2.87e-01
1.20e+01,1.67e-01,1.00e+00,5.16e-01,3.16e-01
1.40e+01,1.22e-01,9.98e-01,3.96e-01,3.78e-01
1.60e+01,8.17e-02,9.59e-01,2.84e-01,3.51e-01
1.80e+01,4.36e-02,8.44e-01,1.57e-01,3.54e-01
2.00e+01,2.05e-02,5.76e-01,7.90e-02,1.78e-01
2.20e+01,8.54e-03,3.22e-01,3.86e-02,6.72e-02
2.40e+01,2.61e-03,1.09e-01,1.07e-02,-5.72e-02
2.60e+01,6.87e-04,4.10e-02,3.77e-03,-3.46e-01
2.80e+01,3.05e-05,3.91e-03,2.79e-04,-5.31e-01
3.00e+01,1.98e-04,7.81e-03,6.64e-04,-7.13e-01


==> tikz/results/uncoded_bpsk/gnn_FFG_porakis_C_n_132_it_8_bmi_alvarado.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,2.34e-01,1.00e+00,6.79e-01,5.02e-01
1.00e+00,2.21e-01,1.00e+00,6.46e-01,5.53e-01
2.00e+00,2.00e-01,1.00e+00,5.93e-01,6.19e-01
3.00e+00,1.77e-01,1.00e+00,5.55e-01,6.80e-01
4.00e+00,1.66e-01,1.00e+00,4.86e-01,7.32e-01
5.00e+00,1.29e-01,1.00e+00,4.11e-01,7.94e-01
6.00e+00,1.07e-01,1.00e+00,3.31e-01,8.44e-01
7.00e+00,6.95e-02,9.73e-01,2.43e-01,8.95e-01
8.00e+00,4.40e-02,8.91e-01,1.65e-01,9.28e-01
9.00e+00,2.71e-02,7.46e-01,1.02e-01,9.56e-01
1.00e+01,1.31e-02,4.53e-01,4.93e-02,9.81e-01
1.10e+01,6.57e-03,2.77e-01,2.47e-02,9.91e-01
1.20e+01,2.04e-03,1.02e-01,7.68e-03,9.97e-01
1.30e+01,2.81e-04,1.32e-02,1.53e-03,9.99e-01





==> tikz/results/uncoded_bpsk/gnn_ungerboek_proakis_C_n132_it_8_alvarado.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,2.33e-01,1.00e+00,6.73e-01,5.02e-01
1.00e+00,2.19e-01,1.00e+00,6.42e-01,5.52e-01
2.00e+00,2.02e-01,1.00e+00,6.00e-01,6.10e-01
3.00e+00,1.83e-01,1.00e+00,5.55e-01,6.81e-01
4.00e+00,1.63e-01,1.00e+00,4.93e-01,7.36e-01
5.00e+00,1.32e-01,1.00e+00,4.21e-01,7.85e-01
6.00e+00,1.00e-01,9.96e-01,3.28e-01,8.43e-01
7.00e+00,7.05e-02,9.84e-01,2.48e-01,8.88e-01
8.00e+00,4.73e-02,9.02e-01,1.69e-01,9.26e-01
9.00e+00,2.79e-02,7.70e-01,1.05e-01,9.59e-01
1.00e+01,1.07e-02,4.41e-01,4.49e-02,9.81e-01
1.10e+01,6.13e-03,2.70e-01,2.30e-02,9.93e-01
1.20e+01,1.61e-03,8.20e-02,6.23e-03,9.97e-01
1.30e+01,5.25e-04,3.03e-02,2.36e-03,9.99e-01
1.40e+01,7.89e-05,4.07e-03,4.28e-04,1.00e+00


==> tikz/results/uncoded_qpsk_tdl_7/cnn_results_per_snr_noisy_h.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.48e-01,1.00e+00,9.00e-01,-2.69e+00
-9.00e+00,3.32e-01,1.00e+00,8.76e-01,-2.62e+00
-8.00e+00,3.21e-01,1.00e+00,8.56e-01,-2.55e+00
-7.00e+00,2.95e-01,1.00e+00,8.15e-01,-2.47e+00
-6.00e+00,2.82e-01,1.00e+00,7.89e-01,-2.38e+00
-5.00e+00,2.62e-01,1.00e+00,7.54e-01,-2.25e+00
-4.00e+00,2.40e-01,1.00e+00,7.07e-01,-2.12e+00
-3.00e+00,2.18e-01,1.00e+00,6.65e-01,-1.97e+00
-2.00e+00,2.02e-01,1.00e+00,6.21e-01,-1.83e+00
-1.00e+00,1.83e-01,1.00e+00,5.76e-01,-1.65e+00
0.00e+00,1.62e-01,1.00e+00,5.24e-01,-1.45e+00
1.00e+00,1.47e-01,1.00e+00,4.81e-01,-1.24e+00
2.00e+00,1.29e-01,1.00e+00,4.32e-01,-1.05e+00
3.00e+00,1.06e-01,1.00e+00,3.62e-01,-8.39e-01
4.00e+00,9.30e-02,9.94e-01,3.20e-01,-6.21e-01
5.00e+00,8.25e-02,9.90e-01,2.89e-01,-4.28e-01
6.00e+00,6.88e-02,9.73e-01,2.43e-01,-2.41e-01
7.00e+00,5.55e-02,9.28e-01,2.00e-01,-1.26e-01
8.00e+00,5.29e-02,8.95e-01,1.91e-01,-7.83e-04
9.00e+00,4.84e-02,8.40e-01,1.74e-01,1.18e-01
1.00e+01,4.27e-02,7.83e-01,1.57e-01,1.92e-01


==> tikz/results/uncoded_qpsk_tdl_7/cnn_results_proakis_A.txt <==
-10.0,	8.804e-01,	3.348e-01,	1.000e+00,	200.000,	-0.001 min
-9.0,	9.273e-01,	4.089e-01,	1.000e+00,	200.000,	-0.001 min
-8.0,	8.227e-01,	2.985e-01,	1.000e+00,	200.000,	-0.001 min
-7.0,	7.880e-01,	2.794e-01,	1.000e+00,	200.000,	-0.001 min
-6.0,	7.465e-01,	2.574e-01,	1.000e+00,	200.000,	-0.001 min
-5.0,	6.985e-01,	2.352e-01,	1.000e+00,	200.000,	-0.001 min
-4.0,	6.451e-01,	2.108e-01,	1.000e+00,	200.000,	-0.001 min
-3.0,	5.889e-01,	1.877e-01,	1.000e+00,	200.000,	-0.001 min
-2.0,	5.239e-01,	1.622e-01,	1.000e+00,	200.000,	-0.001 min
-1.0,	4.549e-01,	1.374e-01,	1.000e+00,	200.000,	-0.001 min
0.0,	3.819e-01,	1.119e-01,	1.000e+00,	200.000,	-0.001 min
1.0,	3.068e-01,	8.782e-02,	1.000e+00,	200.000,	-0.001 min
2.0,	2.341e-01,	6.507e-02,	1.000e+00,	200.000,	-0.001 min
3.0,	1.644e-01,	4.465e-02,	1.000e+00,	200.000,	-0.001 min
4.0,	1.124e-01,	2.975e-02,	9.915e-01,	198.300,	-0.001 min
5.0,	6.620e-02,	1.697e-02,	9.345e-01,	186.900,	-0.001 min
6.0,	4.180e-02,	1.045e-02,	7.885e-01,	157.700,	-0.001 min
7.0,	2.282e-02,	5.676e-03,	5.590e-01,	111.800,	-0.000 min
8.0,	1.422e-02,	3.483e-03,	3.758e-01,	150.300,	-0.001 min
9.0,	9.937e-03,	2.346e-03,	2.517e-01,	100.700,	-0.000 min
10.0,	6.807e-03,	1.609e-03,	1.757e-01,	105.400,	-0.000 min

==> tikz/results/uncoded_qpsk_tdl_7/fancy_cnn_results_per_snr_genie_h.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.32e-01,1.00e+00,8.77e-01,-2.64e+00
-9.00e+00,3.17e-01,1.00e+00,8.52e-01,-2.56e+00
-8.00e+00,2.99e-01,1.00e+00,8.22e-01,-2.47e+00
-7.00e+00,2.81e-01,1.00e+00,7.89e-01,-2.37e+00
-6.00e+00,2.58e-01,1.00e+00,7.49e-01,-2.25e+00
-5.00e+00,2.36e-01,1.00e+00,7.07e-01,-2.11e+00
-4.00e+00,2.16e-01,1.00e+00,6.56e-01,-1.92e+00
-3.00e+00,1.92e-01,1.00e+00,5.97e-01,-1.74e+00
-2.00e+00,1.70e-01,1.00e+00,5.39e-01,-1.49e+00
-1.00e+00,1.42e-01,1.00e+00,4.67e-01,-1.24e+00
0.00e+00,1.20e-01,1.00e+00,4.06e-01,-9.43e-01
1.00e+00,9.24e-02,1.00e+00,3.21e-01,-6.41e-01
2.00e+00,6.94e-02,9.96e-01,2.47e-01,-2.83e-01
3.00e+00,5.05e-02,9.77e-01,1.81e-01,3.00e-02
4.00e+00,2.94e-02,9.04e-01,1.18e-01,3.47e-01
5.00e+00,1.92e-02,8.01e-01,7.24e-02,6.11e-01
6.00e+00,9.92e-03,5.61e-01,3.73e-02,7.80e-01
7.00e+00,4.79e-03,3.09e-01,1.91e-02,8.98e-01
8.00e+00,2.03e-03,1.41e-01,8.07e-03,9.51e-01
9.00e+00,7.82e-04,5.84e-02,3.16e-03,9.79e-01
1.00e+01,3.94e-04,2.79e-02,1.64e-03,9.90e-01


==> tikz/results/uncoded_qpsk_tdl_7/mmse_gnn_results_channel_A.txt <==
snr,bmi,ber,bler
0.0,	4.059e-01,	1.208e-01,	1.000e+00
1.0,	3.379e-01,	9.705e-02,	1.000e+00
2.0,	2.743e-01,	7.714e-02,	9.970e-01
3.0,	2.066e-01,	5.757e-02,	9.970e-01
4.0,	1.491e-01,	3.978e-02,	9.600e-01
5.0,	9.880e-02,	2.592e-02,	8.820e-01
6.0,	5.948e-02,	1.520e-02,	7.050e-01
7.0,	3.344e-02,	8.695e-03,	5.040e-01
8.0,	1.691e-02,	4.156e-03,	2.950e-01
9.0,	7.348e-03,	1.777e-03,	1.340e-01
10.0,	3.357e-03,	8.490e-04,	6.767e-02
11.0,	3.357e-03,	8.490e-04,	6.767e-02
12.0,	3.357e-03,	8.490e-04,	6.767e-02

==> tikz/results/uncoded_qpsk_tdl_7/results_channel_A.txt <==
snr,bmi, ber,bler
0.0,	4.314e-01,	1.279e-01,	1.000e+00
1.0,	3.638e-01,	1.039e-01,	1.000e+00
2.0,	3.013e-01,	8.209e-02,	9.990e-01
3.0,	2.493e-01,	6.684e-02,	9.970e-01
4.0,	2.015e-01,	5.095e-02,	9.520e-01
5.0,	1.654e-01,	3.919e-02,	8.790e-01
6.0,	1.305e-01,	3.017e-02,	7.240e-01
7.0,	1.065e-01,	2.509e-02,	5.600e-01
8.0,	9.180e-02,	1.951e-02,	4.700e-01
9.0,	8.479e-02,	1.833e-02,	3.860e-01
10.0,	8.249e-02,	1.832e-02,	3.390e-01
11.0,	8.049e-02,	1.832e-02,	3.390e-01
12.0,	7.449e-02,	1.832e-02,	3.390e-01

==> tikz/results/uncoded_qpsk_tdl_7/uncoded_5gtdl_7_LMMSE_qpsk_n264.txt <==
snr,ber,bler,bmi
-1.00e+01,3.34e-01,1.00e+00,8.80e-01
-9.00e+00,3.16e-01,1.00e+00,8.53e-01
-8.00e+00,2.99e-01,1.00e+00,8.24e-01
-7.00e+00,2.79e-01,1.00e+00,7.89e-01
-6.00e+00,2.61e-01,1.00e+00,7.52e-01
-5.00e+00,2.39e-01,1.00e+00,7.07e-01
-4.00e+00,2.16e-01,1.00e+00,6.57e-01
-3.00e+00,1.93e-01,1.00e+00,6.03e-01
-2.00e+00,1.69e-01,1.00e+00,5.42e-01
-1.00e+00,1.49e-01,1.00e+00,4.86e-01
0.00e+00,1.27e-01,1.00e+00,4.24e-01
1.00e+00,1.06e-01,1.00e+00,3.61e-01
2.00e+00,8.66e-02,1.00e+00,3.01e-01
3.00e+00,6.57e-02,1.00e+00,2.35e-01
4.00e+00,5.07e-02,1.00e+00,1.84e-01
5.00e+00,3.67e-02,9.91e-01,1.35e-01
6.00e+00,2.60e-02,9.66e-01,9.84e-02
7.00e+00,1.73e-02,8.83e-01,6.67e-02
8.00e+00,1.08e-02,7.14e-01,4.31e-02
9.00e+00,7.47e-03,5.87e-01,3.04e-02
1.00e+01,4.22e-03,4.03e-01,1.78e-02


==> tikz/results/uncoded_qpsk_tdl_7/uncoded_5gtdl_7_qpsk_n396_ep_llr_7_it_8_beta_005_llr_099.txt <==
snr,ber,bler,bmi
-1.00e+01,3.33e-01,1.00e+00,8.79e-01
-9.00e+00,3.19e-01,1.00e+00,8.55e-01
-8.00e+00,3.00e-01,1.00e+00,8.25e-01
-7.00e+00,2.79e-01,1.00e+00,7.89e-01
-6.00e+00,2.59e-01,1.00e+00,7.49e-01
-5.00e+00,2.37e-01,1.00e+00,7.04e-01
-4.00e+00,2.16e-01,1.00e+00,6.57e-01
-3.00e+00,1.93e-01,1.00e+00,6.01e-01
-2.00e+00,1.70e-01,1.00e+00,5.41e-01
-1.00e+00,1.46e-01,1.00e+00,4.76e-01
0.00e+00,1.20e-01,1.00e+00,4.05e-01
1.00e+00,9.65e-02,1.00e+00,3.33e-01
2.00e+00,7.53e-02,1.00e+00,2.65e-01
3.00e+00,5.37e-02,1.00e+00,1.94e-01
4.00e+00,3.52e-02,9.99e-01,1.31e-01
5.00e+00,1.88e-02,9.80e-01,7.35e-02
6.00e+00,8.97e-03,8.20e-01,3.75e-02
7.00e+00,3.54e-03,4.64e-01,1.66e-02
8.00e+00,1.25e-03,1.96e-01,7.26e-03
9.00e+00,3.82e-04,5.90e-02,3.46e-03
1.00e+01,1.51e-04,2.23e-02,2.30e-03


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_LLR_in_results_channel_A.txt <==
snr, bmi, ber, bler, percent, time
-10.0,	8.825e-01,	3.383e-01,	1.000e+00,	100.000,	0.000 min
-9.0,	8.584e-01,	3.213e-01,	1.000e+00,	100.000,	0.000 min
-8.0,	8.250e-01,	3.005e-01,	1.000e+00,	100.000,	0.000 min
-7.0,	7.908e-01,	2.823e-01,	1.000e+00,	100.000,	0.000 min
-6.0,	7.506e-01,	2.585e-01,	1.000e+00,	100.000,	0.000 min
-5.0,	7.119e-01,	2.421e-01,	1.000e+00,	100.000,	0.000 min
-4.0,	6.637e-01,	2.201e-01,	1.000e+00,	100.000,	0.000 min
-3.0,	6.105e-01,	1.983e-01,	1.000e+00,	100.000,	0.000 min
-2.0,	5.514e-01,	1.730e-01,	1.000e+00,	100.000,	0.000 min
-1.0,	4.839e-01,	1.482e-01,	1.000e+00,	100.000,	0.000 min
0.0,	4.213e-01,	1.269e-01,	1.000e+00,	100.000,	0.000 min
1.0,	3.523e-01,	1.021e-01,	1.000e+00,	100.000,	0.000 min
2.0,	2.836e-01,	8.091e-02,	9.983e-01,	119.800,	-0.005 min
3.0,	2.244e-01,	6.217e-02,	9.900e-01,	118.800,	-0.004 min
4.0,	1.615e-01,	4.370e-02,	9.567e-01,	114.800,	-0.004 min
5.0,	1.166e-01,	3.086e-02,	8.883e-01,	106.600,	-0.002 min
6.0,	8.032e-02,	2.131e-02,	7.386e-01,	103.400,	-0.001 min
7.0,	5.688e-02,	1.449e-02,	5.800e-01,	104.400,	-0.002 min
8.0,	4.513e-02,	1.180e-02,	4.600e-01,	101.200,	-0.001 min
9.0,	3.371e-02,	8.644e-03,	3.771e-01,	105.600,	-0.003 min
10.0,	2.690e-02,	7.119e-03,	2.994e-01,	101.800,	-0.001 min
11.0,	2.390e-02,	7.119e-03,	2.994e-01,	101.800,	-0.001 min
12.0,	2.090e-02,	7.119e-03,	2.994e-01,	101.800,	-0.001 min


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_LLR_in_results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.54e-01,1.00e+00,9.05e-01,0.00e+00
-9.00e+00,3.31e-01,1.00e+00,8.75e-01,0.00e+00
-8.00e+00,3.15e-01,1.00e+00,8.50e-01,0.00e+00
-7.00e+00,2.99e-01,1.00e+00,8.24e-01,0.00e+00
-6.00e+00,2.79e-01,1.00e+00,7.88e-01,0.00e+00
-5.00e+00,2.63e-01,1.00e+00,7.54e-01,0.00e+00
-4.00e+00,2.41e-01,1.00e+00,7.16e-01,0.00e+00
-3.00e+00,2.23e-01,1.00e+00,6.73e-01,0.00e+00
-2.00e+00,2.02e-01,1.00e+00,6.21e-01,0.00e+00
-1.00e+00,1.83e-01,1.00e+00,5.77e-01,0.00e+00
0.00e+00,1.68e-01,1.00e+00,5.35e-01,0.00e+00
1.00e+00,1.47e-01,1.00e+00,4.80e-01,0.00e+00
2.00e+00,1.31e-01,1.00e+00,4.38e-01,0.00e+00
3.00e+00,1.13e-01,1.00e+00,3.85e-01,0.00e+00
4.00e+00,9.82e-02,9.96e-01,3.35e-01,0.00e+00
5.00e+00,8.62e-02,9.94e-01,3.00e-01,0.00e+00
6.00e+00,7.59e-02,9.86e-01,2.66e-01,0.00e+00
7.00e+00,6.79e-02,9.58e-01,2.41e-01,0.00e+00
8.00e+00,5.68e-02,9.31e-01,2.06e-01,0.00e+00
9.00e+00,5.54e-02,8.95e-01,1.99e-01,0.00e+00
1.00e+01,4.92e-02,8.55e-01,1.81e-01,0.00e+00


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_LLR_inresults_per_snr_genie_h.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.41e-01,1.00e+00,8.89e-01,1.25e-01
-9.00e+00,3.18e-01,1.00e+00,8.55e-01,1.50e-01
-8.00e+00,2.98e-01,1.00e+00,8.27e-01,1.57e-01
-7.00e+00,2.80e-01,1.00e+00,7.88e-01,2.05e-01
-6.00e+00,2.61e-01,1.00e+00,7.54e-01,2.62e-01
-5.00e+00,2.43e-01,1.00e+00,7.08e-01,2.89e-01
-4.00e+00,2.17e-01,1.00e+00,6.62e-01,3.31e-01
-3.00e+00,1.96e-01,1.00e+00,6.11e-01,3.82e-01
-2.00e+00,1.75e-01,1.00e+00,5.53e-01,4.35e-01
-1.00e+00,1.46e-01,1.00e+00,4.91e-01,5.31e-01
0.00e+00,1.29e-01,1.00e+00,4.32e-01,5.72e-01
1.00e+00,1.06e-01,1.00e+00,3.60e-01,6.33e-01
2.00e+00,8.16e-02,1.00e+00,2.86e-01,7.13e-01
3.00e+00,6.26e-02,9.96e-01,2.26e-01,7.51e-01
4.00e+00,4.45e-02,9.77e-01,1.59e-01,8.46e-01
5.00e+00,2.91e-02,8.75e-01,1.11e-01,8.98e-01
6.00e+00,2.29e-02,8.09e-01,8.56e-02,9.14e-01
7.00e+00,1.59e-02,5.98e-01,6.04e-02,9.34e-01
8.00e+00,8.76e-03,4.61e-01,3.84e-02,9.44e-01
9.00e+00,9.70e-03,3.95e-01,3.22e-02,9.68e-01
1.00e+01,6.41e-03,2.81e-01,2.44e-02,9.82e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_NN_in_iter_ready_results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.49e-01,1.00e+00,9.01e-01,-1.44e+00
-9.00e+00,3.29e-01,1.00e+00,8.73e-01,-1.39e+00
-8.00e+00,3.13e-01,1.00e+00,8.48e-01,-1.32e+00
-7.00e+00,2.99e-01,1.00e+00,8.23e-01,-1.24e+00
-6.00e+00,2.81e-01,1.00e+00,7.92e-01,-1.15e+00
-5.00e+00,2.61e-01,1.00e+00,7.57e-01,-1.07e+00
-4.00e+00,2.37e-01,1.00e+00,7.05e-01,-9.61e-01
-3.00e+00,2.18e-01,1.00e+00,6.66e-01,-8.45e-01
-2.00e+00,2.01e-01,1.00e+00,6.17e-01,-7.38e-01
-1.00e+00,1.77e-01,1.00e+00,5.64e-01,-5.77e-01
0.00e+00,1.60e-01,1.00e+00,5.18e-01,-4.43e-01
1.00e+00,1.47e-01,1.00e+00,4.78e-01,-3.27e-01
2.00e+00,1.26e-01,1.00e+00,4.24e-01,-1.51e-01
3.00e+00,1.03e-01,1.00e+00,3.62e-01,-2.49e-02
4.00e+00,8.98e-02,1.00e+00,3.10e-01,3.68e-02
5.00e+00,7.33e-02,9.88e-01,2.68e-01,1.16e-01
6.00e+00,6.21e-02,9.45e-01,2.27e-01,2.40e-01
7.00e+00,5.08e-02,8.95e-01,1.88e-01,3.68e-01
8.00e+00,3.81e-02,8.36e-01,1.46e-01,3.65e-01
9.00e+00,3.19e-02,6.84e-01,1.21e-01,4.85e-01
1.00e+01,2.65e-02,6.48e-01,1.04e-01,5.69e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_NN_in_iter_ready_results_per_snr_genie_h.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.38e-01,1.00e+00,8.84e-01,-1.36e+00
-9.00e+00,3.23e-01,1.00e+00,8.60e-01,-1.30e+00
-8.00e+00,3.06e-01,1.00e+00,8.29e-01,-1.21e+00
-7.00e+00,2.81e-01,1.00e+00,7.90e-01,-1.10e+00
-6.00e+00,2.60e-01,1.00e+00,7.53e-01,-9.79e-01
-5.00e+00,2.37e-01,1.00e+00,7.03e-01,-8.93e-01
-4.00e+00,2.15e-01,1.00e+00,6.58e-01,-7.42e-01
-3.00e+00,1.94e-01,1.00e+00,6.03e-01,-5.92e-01
-2.00e+00,1.69e-01,1.00e+00,5.38e-01,-4.37e-01
-1.00e+00,1.44e-01,1.00e+00,4.71e-01,-2.65e-01
0.00e+00,1.22e-01,1.00e+00,4.08e-01,-1.17e-01
1.00e+00,9.16e-02,1.00e+00,3.20e-01,1.04e-01
2.00e+00,7.24e-02,9.96e-01,2.57e-01,3.05e-01
3.00e+00,4.62e-02,9.80e-01,1.74e-01,4.34e-01
4.00e+00,3.05e-02,9.06e-01,1.22e-01,6.00e-01
5.00e+00,1.93e-02,7.23e-01,7.58e-02,7.72e-01
6.00e+00,8.03e-03,4.57e-01,3.38e-02,8.66e-01
7.00e+00,4.09e-03,2.30e-01,1.62e-02,9.30e-01
8.00e+00,1.37e-03,1.02e-01,6.60e-03,9.64e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_Shared_Edge_Attr_VNSUM_CS_iter_ready_results_per_snr.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.52e-01,1.00e+00,9.02e-01,-1.52e+00
-9.00e+00,3.41e-01,1.00e+00,8.85e-01,-1.42e+00
-8.00e+00,3.27e-01,1.00e+00,8.68e-01,-1.46e+00
-7.00e+00,3.15e-01,1.00e+00,8.49e-01,-1.36e+00
-6.00e+00,2.96e-01,1.00e+00,8.15e-01,-1.27e+00
-5.00e+00,2.83e-01,1.00e+00,7.95e-01,-1.21e+00
-4.00e+00,2.61e-01,1.00e+00,7.53e-01,-1.15e+00
-3.00e+00,2.45e-01,1.00e+00,7.22e-01,-1.08e+00
-2.00e+00,2.24e-01,1.00e+00,6.78e-01,-9.86e-01
-1.00e+00,2.18e-01,1.00e+00,6.63e-01,-9.79e-01
0.00e+00,1.99e-01,1.00e+00,6.14e-01,-2.49e+00
1.00e+00,1.86e-01,1.00e+00,5.84e-01,-1.88e+00
2.00e+00,1.78e-01,1.00e+00,5.68e-01,-5.73e+00
3.00e+00,1.59e-01,1.00e+00,5.11e-01,-4.30e+00
4.00e+00,1.50e-01,1.00e+00,4.79e-01,-6.23e-01
5.00e+00,1.41e-01,1.00e+00,4.62e-01,-5.32e-01
6.00e+00,1.31e-01,1.00e+00,4.32e-01,-4.57e-01
7.00e+00,1.29e-01,1.00e+00,4.25e-01,-7.81e+00
8.00e+00,1.20e-01,9.92e-01,4.01e-01,-3.63e-01
9.00e+00,1.18e-01,9.96e-01,3.90e-01,-3.08e-01
1.00e+01,1.13e-01,9.73e-01,3.76e-01,-3.43e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_128_Mb_2_const_qam_GNN_Equalizer_Shared_Edge_Attr_VNSUM_CS_iter_ready_results_per_snr_genie_h.txt <==
snr,ber,bler,bmi,bmi_iter
-1.00e+01,3.38e-01,1.00e+00,8.86e-01,-1.46e+00
-9.00e+00,3.18e-01,1.00e+00,8.56e-01,-1.32e+00
-8.00e+00,3.02e-01,1.00e+00,8.29e-01,-1.31e+00
-7.00e+00,2.81e-01,1.00e+00,7.94e-01,-1.23e+00
-6.00e+00,2.61e-01,1.00e+00,7.55e-01,-1.13e+00
-5.00e+00,2.40e-01,1.00e+00,7.08e-01,-1.01e+00
-4.00e+00,2.18e-01,1.00e+00,6.64e-01,-9.13e-01
-3.00e+00,1.96e-01,1.00e+00,6.10e-01,-7.71e-01
-2.00e+00,1.73e-01,1.00e+00,5.53e-01,-6.32e-01
-1.00e+00,1.53e-01,1.00e+00,4.97e-01,-5.00e-01
0.00e+00,1.28e-01,1.00e+00,4.27e-01,-3.70e-01
1.00e+00,1.06e-01,1.00e+00,3.65e-01,-2.11e-01
2.00e+00,8.21e-02,1.00e+00,2.89e-01,-3.02e+00
3.00e+00,5.85e-02,9.84e-01,2.07e-01,-2.26e-01
4.00e+00,4.37e-02,9.65e-01,1.50e-01,4.40e-01
5.00e+00,2.47e-02,8.79e-01,9.58e-02,5.78e-01
6.00e+00,1.48e-02,6.60e-01,5.95e-02,6.89e-01
7.00e+00,6.20e-03,3.63e-01,2.66e-02,7.83e-01
8.00e+00,3.02e-03,2.11e-01,1.25e-02,8.48e-01
9.00e+00,1.83e-03,8.98e-02,8.58e-03,8.91e-01
1.00e+01,5.49e-04,4.69e-02,1.93e-03,9.16e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_256_Mb_2_const_qam_EP8_tdl_A.txt <==
snr,ber,bler,bmi
-1.00e+01,3.35e-01,1.00e+00,8.80e-01
-9.00e+00,3.18e-01,1.00e+00,8.54e-01
-8.00e+00,2.99e-01,1.00e+00,8.24e-01
-7.00e+00,2.80e-01,1.00e+00,7.90e-01
-6.00e+00,2.59e-01,1.00e+00,7.50e-01
-5.00e+00,2.37e-01,1.00e+00,7.04e-01
-4.00e+00,2.16e-01,1.00e+00,6.54e-01
-3.00e+00,1.92e-01,1.00e+00,5.99e-01
-2.00e+00,1.68e-01,1.00e+00,5.37e-01
-1.00e+00,1.44e-01,1.00e+00,4.71e-01
0.00e+00,1.19e-01,1.00e+00,4.02e-01
1.00e+00,9.51e-02,1.00e+00,3.29e-01
2.00e+00,7.29e-02,1.00e+00,2.59e-01
3.00e+00,5.16e-02,1.00e+00,1.90e-01
4.00e+00,3.28e-02,9.93e-01,1.27e-01
5.00e+00,1.82e-02,9.21e-01,7.48e-02
6.00e+00,8.74e-03,6.83e-01,3.99e-02
7.00e+00,3.45e-03,3.53e-01,1.83e-02
8.00e+00,1.22e-03,1.33e-01,8.31e-03


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_256_Mb_2_const_qam_LMMSE_tdl_A.txt <==
snr,ber,bler,bmi
-1.00e+01,3.35e-01,1.00e+00,8.80e-01
-9.00e+00,3.18e-01,1.00e+00,8.54e-01
-8.00e+00,2.99e-01,1.00e+00,8.24e-01
-7.00e+00,2.80e-01,1.00e+00,7.90e-01
-6.00e+00,2.60e-01,1.00e+00,7.50e-01
-5.00e+00,2.38e-01,1.00e+00,7.06e-01
-4.00e+00,2.16e-01,1.00e+00,6.57e-01
-3.00e+00,1.94e-01,1.00e+00,6.03e-01
-2.00e+00,1.71e-01,1.00e+00,5.45e-01
-1.00e+00,1.48e-01,1.00e+00,4.83e-01
0.00e+00,1.26e-01,1.00e+00,4.21e-01
1.00e+00,1.05e-01,1.00e+00,3.58e-01
2.00e+00,8.46e-02,1.00e+00,2.95e-01
3.00e+00,6.66e-02,1.00e+00,2.37e-01
4.00e+00,5.09e-02,1.00e+00,1.85e-01
5.00e+00,3.72e-02,9.94e-01,1.37e-01
6.00e+00,2.64e-02,9.61e-01,9.91e-02
7.00e+00,1.78e-02,8.80e-01,6.79e-02
8.00e+00,1.14e-02,7.37e-01,4.46e-02
9.00e+00,7.06e-03,5.69e-01,2.84e-02
1.00e+01,4.40e-03,4.06e-01,1.83e-02
1.10e+01,2.56e-03,2.70e-01,1.12e-02
1.20e+01,1.43e-03,1.68e-01,6.89e-03


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_256_Mb_2_const_qam_bcjr.txt <==
snr,ber,bler,bmi
-1.00e+01,3.37e-01,1.00e+00,8.82e-01
-9.00e+00,3.17e-01,1.00e+00,8.54e-01
-8.00e+00,2.97e-01,1.00e+00,8.21e-01
-7.00e+00,2.83e-01,1.00e+00,7.92e-01
-6.00e+00,2.56e-01,1.00e+00,7.48e-01
-5.00e+00,2.37e-01,1.00e+00,7.06e-01
-4.00e+00,2.15e-01,1.00e+00,6.53e-01
-3.00e+00,1.94e-01,1.00e+00,6.01e-01
-2.00e+00,1.67e-01,1.00e+00,5.36e-01
-1.00e+00,1.45e-01,1.00e+00,4.69e-01
0.00e+00,1.18e-01,1.00e+00,3.99e-01
1.00e+00,9.22e-02,1.00e+00,3.19e-01
2.00e+00,6.72e-02,1.00e+00,2.39e-01
3.00e+00,4.38e-02,1.00e+00,1.59e-01
4.00e+00,2.66e-02,9.95e-01,9.94e-02
5.00e+00,1.17e-02,8.42e-01,4.39e-02
6.00e+00,4.60e-03,5.67e-01,1.95e-02
7.00e+00,1.46e-03,2.21e-01,6.27e-03
8.00e+00,4.55e-04,6.81e-02,1.84e-03


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_256_Mb_2_const_qam_bcjr_noisy_h.txt <==
snr,ber,bler,bmi
-1.00e+01,3.55e-01,1.00e+00,9.17e-01
-9.00e+00,3.44e-01,1.00e+00,8.98e-01
-8.00e+00,3.25e-01,1.00e+00,8.74e-01
-7.00e+00,3.09e-01,1.00e+00,8.47e-01
-6.00e+00,2.92e-01,1.00e+00,8.19e-01
-5.00e+00,2.73e-01,1.00e+00,7.92e-01
-4.00e+00,2.58e-01,1.00e+00,7.71e-01
-3.00e+00,2.39e-01,1.00e+00,7.33e-01
-2.00e+00,2.25e-01,1.00e+00,7.12e-01
-1.00e+00,2.06e-01,1.00e+00,6.80e-01
0.00e+00,1.91e-01,1.00e+00,6.60e-01
1.00e+00,1.82e-01,1.00e+00,6.70e-01
2.00e+00,1.73e-01,1.00e+00,7.06e-01
3.00e+00,1.57e-01,1.00e+00,7.23e-01
4.00e+00,1.44e-01,1.00e+00,7.30e-01
5.00e+00,1.37e-01,1.00e+00,8.01e-01
6.00e+00,1.39e-01,1.00e+00,9.70e-01
7.00e+00,1.21e-01,1.00e+00,9.95e-01
8.00e+00,1.19e-01,1.00e+00,1.18e+00
9.00e+00,1.12e-01,9.91e-01,1.41e+00
1.00e+01,1.06e-01,9.73e-01,1.51e+00


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_256_Mb_2_const_qam_bcjr_tdl_A.txt <==
snr,ber,bler,bmi
-1.00e+01,3.31e-01,1.00e+00,8.74e-01
-9.00e+00,3.15e-01,1.00e+00,8.48e-01
-8.00e+00,2.98e-01,1.00e+00,8.24e-01
-7.00e+00,2.74e-01,1.00e+00,7.78e-01
-6.00e+00,2.54e-01,1.00e+00,7.37e-01
-5.00e+00,2.34e-01,1.00e+00,6.97e-01
-4.00e+00,2.10e-01,1.00e+00,6.40e-01
-3.00e+00,1.85e-01,1.00e+00,5.82e-01
-2.00e+00,1.57e-01,1.00e+00,5.10e-01
-1.00e+00,1.34e-01,1.00e+00,4.46e-01
0.00e+00,1.08e-01,1.00e+00,3.65e-01
1.00e+00,8.22e-02,1.00e+00,2.88e-01
2.00e+00,5.51e-02,1.00e+00,2.00e-01
3.00e+00,3.68e-02,9.97e-01,1.38e-01
4.00e+00,2.05e-02,9.74e-01,7.75e-02
5.00e+00,9.01e-03,8.33e-01,3.56e-02
6.00e+00,3.68e-03,5.10e-01,1.47e-02
7.00e+00,1.08e-03,1.99e-01,4.46e-03
8.00e+00,2.61e-04,5.69e-02,1.16e-03


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_264_Mb_2_const_qam_EP_hnoise_015.txt <==
snr,ber,bler,bmi
-1.00e+01,3.55e-01,1.00e+00,9.28e-01
-9.00e+00,3.40e-01,1.00e+00,9.11e-01
-8.00e+00,3.24e-01,1.00e+00,8.92e-01
-7.00e+00,3.09e-01,1.00e+00,8.72e-01
-6.00e+00,2.92e-01,1.00e+00,8.45e-01
-5.00e+00,2.75e-01,1.00e+00,8.18e-01
-4.00e+00,2.57e-01,1.00e+00,7.83e-01
-3.00e+00,2.42e-01,1.00e+00,7.50e-01
-2.00e+00,2.23e-01,1.00e+00,7.08e-01
-1.00e+00,2.08e-01,1.00e+00,6.65e-01
0.00e+00,1.96e-01,1.00e+00,6.28e-01
1.00e+00,1.81e-01,1.00e+00,5.85e-01
2.00e+00,1.69e-01,1.00e+00,5.52e-01
3.00e+00,1.60e-01,1.00e+00,5.44e-01
4.00e+00,1.51e-01,1.00e+00,5.53e-01
5.00e+00,1.45e-01,1.00e+00,6.21e-01
6.00e+00,1.32e-01,1.00e+00,6.65e-01
7.00e+00,1.24e-01,1.00e+00,7.17e-01
8.00e+00,1.19e-01,1.00e+00,7.75e-01
9.00e+00,1.20e-01,9.99e-01,8.71e-01
1.00e+01,1.13e-01,9.97e-01,8.68e-01


==> tikz/results/uncoded_qpsk_tdl_7/use_5g_0_channel_5g_tdl_b_7_n_264_Mb_2_const_qam_LMMSE_hnoise_015.txt <==
snr,ber,bler,bmi
-1.00e+01,3.55e-01,1.00e+00,9.27e-01
-9.00e+00,3.40e-01,1.00e+00,9.10e-01
-8.00e+00,3.24e-01,1.00e+00,8.92e-01
-7.00e+00,3.10e-01,1.00e+00,8.72e-01
-6.00e+00,2.91e-01,1.00e+00,8.45e-01
-5.00e+00,2.75e-01,1.00e+00,8.17e-01
-4.00e+00,2.57e-01,1.00e+00,7.84e-01
-3.00e+00,2.39e-01,1.00e+00,7.48e-01
-2.00e+00,2.22e-01,1.00e+00,7.09e-01
-1.00e+00,2.04e-01,1.00e+00,6.66e-01
0.00e+00,1.91e-01,1.00e+00,6.25e-01
1.00e+00,1.77e-01,1.00e+00,5.85e-01
2.00e+00,1.67e-01,1.00e+00,5.50e-01
3.00e+00,1.55e-01,1.00e+00,5.11e-01
4.00e+00,1.46e-01,1.00e+00,4.80e-01
5.00e+00,1.39e-01,1.00e+00,4.65e-01
6.00e+00,1.32e-01,9.99e-01,4.52e-01
7.00e+00,1.32e-01,1.00e+00,4.77e-01
8.00e+00,1.28e-01,1.00e+00,4.90e-01
9.00e+00,1.32e-01,9.99e-01,5.50e-01
1.00e+01,1.25e-01,9.96e-01,5.70e-01


==> tikz/results/uncoded_rate_bpsk/fancy_cnn_results.txt <==
snr,ber,bler,bmi,bmi_iter
-3.00e+00,2.69e-01,1.00e+00,7.56e-01,2.81e-01
-2.00e+00,2.55e-01,1.00e+00,7.29e-01,3.30e-01
-1.00e+00,2.41e-01,1.00e+00,6.98e-01,3.68e-01
0.00e+00,2.37e-01,1.00e+00,6.83e-01,4.11e-01
1.00e+00,2.23e-01,1.00e+00,6.44e-01,4.65e-01
2.00e+00,2.06e-01,1.00e+00,6.06e-01,5.14e-01
3.00e+00,1.89e-01,1.00e+00,5.62e-01,5.82e-01
4.00e+00,1.65e-01,1.00e+00,5.06e-01,6.53e-01
5.00e+00,1.32e-01,1.00e+00,4.32e-01,7.21e-01
6.00e+00,1.02e-01,9.96e-01,3.52e-01,7.92e-01
7.00e+00,7.97e-02,9.88e-01,2.75e-01,8.52e-01
8.00e+00,5.07e-02,9.53e-01,1.81e-01,9.05e-01
9.00e+00,2.91e-02,8.20e-01,1.10e-01,9.46e-01
1.00e+01,1.75e-02,6.17e-01,6.53e-02,9.71e-01
1.10e+01,6.95e-03,2.89e-01,2.86e-02,9.86e-01
1.20e+01,2.81e-03,1.68e-01,1.04e-02,9.95e-01
1.30e+01,8.38e-04,4.69e-02,3.41e-03,9.98e-01
1.40e+01,2.71e-04,1.45e-02,1.26e-03,9.99e-01



==> tikz/results/uncoded_rate_bpsk/gnn_fgnn_iterativ_BPSK_proakisC_it_10_results.txt <==
snr,ber,bler,bmi,bmi_iter
0.00e+00,2.33e-01,1.00e+00,6.76e-01,4.92e-01
1.00e+00,2.22e-01,1.00e+00,6.49e-01,5.45e-01
2.00e+00,2.07e-01,1.00e+00,6.12e-01,6.01e-01
3.00e+00,1.90e-01,1.00e+00,5.71e-01,6.67e-01
4.00e+00,1.63e-01,1.00e+00,5.06e-01,7.20e-01
5.00e+00,1.36e-01,1.00e+00,4.34e-01,7.73e-01
6.00e+00,1.12e-01,1.00e+00,3.69e-01,8.15e-01
7.00e+00,7.83e-02,1.00e+00,2.81e-01,8.62e-01
8.00e+00,5.46e-02,9.69e-01,1.99e-01,8.99e-01
9.00e+00,3.32e-02,8.36e-01,1.24e-01,9.43e-01
1.00e+01,1.75e-02,6.25e-01,6.81e-02,9.69e-01
1.10e+01,8.40e-03,3.20e-01,3.40e-02,9.86e-01
1.20e+01,3.61e-03,1.56e-01,1.65e-02,9.94e-01
1.30e+01,1.35e-03,6.25e-02,6.80e-03,9.98e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_BPSK_BP_8_iter_rate.txt <==
snr,bmi
0.00e+00,2.78e-01
1.00e+00,3.35e-01
2.00e+00,3.93e-01
3.00e+00,4.63e-01
4.00e+00,5.36e-01
5.00e+00,6.11e-01
6.00e+00,6.90e-01
7.00e+00,7.61e-01
8.00e+00,8.20e-01
9.00e+00,8.72e-01
1.00e+01,9.11e-01
1.10e+01,9.40e-01
1.20e+01,9.60e-01
1.30e+01,9.79e-01
1.40e+01,9.88e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_BPSK_EP_10_beta002_llrout_05_llrmax_4_iter_rate.txt <==
snr,bmi
0.00e+00,4.80e-01
1.00e+00,5.44e-01
2.00e+00,6.08e-01
3.00e+00,6.72e-01
4.00e+00,7.27e-01
5.00e+00,7.73e-01
6.00e+00,8.09e-01
7.00e+00,8.39e-01
8.00e+00,8.64e-01
9.00e+00,8.85e-01
1.00e+01,9.05e-01
1.10e+01,9.22e-01
1.20e+01,9.32e-01
1.30e+01,9.47e-01
1.40e+01,9.58e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_BPSK_EP_16_beta001_llrout_05_llrmax_4.txt <==
snr,ber,bler,bmi
-1.00e+01,3.52e-01,1.00e+00,9.02e-01
-8.00e+00,3.28e-01,1.00e+00,8.67e-01
-6.00e+00,3.03e-01,1.00e+00,8.27e-01
-4.00e+00,2.80e-01,1.00e+00,7.83e-01
-2.00e+00,2.58e-01,1.00e+00,7.38e-01
0.00e+00,2.37e-01,1.00e+00,6.91e-01
2.00e+00,2.18e-01,1.00e+00,6.44e-01
3.00e+00,2.02e-01,1.00e+00,6.06e-01
4.00e+00,1.88e-01,1.00e+00,5.66e-01
5.00e+00,1.76e-01,1.00e+00,5.32e-01
6.00e+00,1.60e-01,1.00e+00,4.88e-01
7.00e+00,1.33e-01,1.00e+00,4.20e-01
8.00e+00,1.09e-01,1.00e+00,3.56e-01
9.00e+00,8.61e-02,9.97e-01,2.92e-01
1.00e+01,5.69e-02,9.82e-01,2.09e-01
1.10e+01,3.47e-02,8.70e-01,1.50e-01
1.20e+01,1.98e-02,6.40e-01,1.08e-01
1.30e+01,1.04e-02,3.72e-01,7.54e-02
1.40e+01,5.41e-03,2.45e-01,4.583e-02
1.50e+01,3.451e-03,2.45e-01,3.423e-02




==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_BPSK_NNBP_8_iter_rate.txt <==
snr,bmi
0.00e+00,1.64e-01
1.00e+00,2.22e-01
2.00e+00,2.91e-01
3.00e+00,3.68e-01
4.00e+00,4.55e-01
5.00e+00,5.48e-01
6.00e+00,6.44e-01
7.00e+00,7.34e-01
8.00e+00,8.11e-01
9.00e+00,8.72e-01
1.00e+01,9.13e-01
1.10e+01,9.46e-01
1.20e+01,9.66e-01
1.30e+01,9.80e-01
1.40e+01,9.88e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_BCJR.txt <==
snr,ber,bler,bmi
0.00e+00,2.32e-01,1.00e+00,6.73e-01
1.00e+00,2.19e-01,1.00e+00,6.39e-01
2.00e+00,1.99e-01,1.00e+00,5.94e-01
3.00e+00,1.83e-01,1.00e+00,5.50e-01
4.00e+00,1.58e-01,1.00e+00,4.88e-01
5.00e+00,1.29e-01,9.99e-01,4.09e-01
6.00e+00,9.86e-02,9.99e-01,3.30e-01
7.00e+00,7.04e-02,9.76e-01,2.44e-01
8.00e+00,4.47e-02,8.79e-01,1.62e-01
9.00e+00,2.63e-02,7.04e-01,9.62e-02
1.00e+01,1.26e-02,4.24e-01,4.64e-02
1.10e+01,4.75e-03,1.95e-01,1.92e-02
1.20e+01,1.35e-03,6.15e-02,5.49e-03
1.30e+01,3.78e-04,1.70e-02,1.56e-03
1.40e+01,6.45e-05,2.99e-03,2.68e-04


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_BCJR_iter_rate.txt <==
snr,bmi
0.00e+00,5.05e-01
1.00e+00,5.59e-01
2.00e+00,6.19e-01
3.00e+00,6.79e-01
4.00e+00,7.38e-01
5.00e+00,7.91e-01
6.00e+00,8.45e-01
7.00e+00,8.94e-01
8.00e+00,9.34e-01
9.00e+00,9.62e-01
1.00e+01,9.81e-01
1.10e+01,9.92e-01
1.20e+01,9.98e-01
1.30e+01,9.99e-01
1.40e+01,1.00e+00


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_LMMSE.txt <==
snr,ber,bler,bmi
-1.00e+01,3.52e-01,1.00e+00,9.02e-01
-8.00e+00,3.28e-01,1.00e+00,8.67e-01
-6.00e+00,3.03e-01,1.00e+00,8.27e-01
-4.00e+00,2.80e-01,1.00e+00,7.83e-01
-2.00e+00,2.58e-01,1.00e+00,7.38e-01
0.00e+00,2.37e-01,1.00e+00,6.91e-01
2.00e+00,2.18e-01,1.00e+00,6.44e-01
4.00e+00,1.97e-01,1.00e+00,5.94e-01
6.00e+00,1.76e-01,1.00e+00,5.42e-01
8.00e+00,1.54e-01,1.00e+00,4.88e-01
1.00e+01,1.32e-01,1.00e+00,4.28e-01
1.20e+01,1.10e-01,1.00e+00,3.67e-01
1.40e+01,8.86e-02,1.00e+00,3.04e-01
1.60e+01,6.96e-02,1.00e+00,2.44e-01
1.80e+01,5.24e-02,1.00e+00,1.88e-01
2.00e+01,3.82e-02,1.00e+00,1.40e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_LMMSE_iter_rate.txt <==
snr,bmi
0.00e+00,4.72e-01
1.00e+00,5.15e-01
2.00e+00,5.54e-01
3.00e+00,5.91e-01
4.00e+00,6.24e-01
5.00e+00,6.56e-01
6.00e+00,6.84e-01
7.00e+00,7.10e-01
8.00e+00,7.33e-01
9.00e+00,7.54e-01
1.00e+01,7.77e-01
1.10e+01,7.98e-01
1.20e+01,8.18e-01
1.30e+01,8.38e-01
1.40e+01,8.57e-01
1.50e+01,8.76e-01
1.60e+01,8.94e-01


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_damp_038_BP_10_supplement.txt <==
snr,ber_1,ber_2,ber_3,ber_4,ber_5,ber_6,ber_7,ber_8,ber_9,bler_1,bler_2,bler_3,bler_4,bler_5,bler_6,bler_7,bler_8,bler_9,bmi_1,bmi_2,bmi_3,bmi_4,bmi_5,bmi_6,bmi_7,bmi_8,bmi_9
0.00e+00,2.68e-01,2.42e-01,2.50e-01,2.41e-01,2.46e-01,2.42e-01,2.44e-01,2.43e-01,2.68e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,8.22e-01,8.51e-01,8.31e-01,8.41e-01,8.34e-01,8.38e-01,8.36e-01,8.37e-01,8.40e-01
1.00e+00,2.63e-01,2.35e-01,2.42e-01,2.31e-01,2.37e-01,2.32e-01,2.35e-01,2.32e-01,2.55e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,8.05e-01,8.34e-01,8.10e-01,8.23e-01,8.14e-01,8.20e-01,8.15e-01,8.19e-01,8.20e-01
2.00e+00,2.59e-01,2.28e-01,2.35e-01,2.20e-01,2.28e-01,2.19e-01,2.25e-01,2.20e-01,2.43e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.90e-01,8.19e-01,7.90e-01,8.05e-01,7.92e-01,8.01e-01,7.94e-01,7.99e-01,7.98e-01
3.00e+00,2.55e-01,2.19e-01,2.25e-01,2.09e-01,2.16e-01,2.06e-01,2.13e-01,2.05e-01,2.26e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.73e-01,7.99e-01,7.64e-01,7.82e-01,7.65e-01,7.77e-01,7.66e-01,7.75e-01,7.69e-01
4.00e+00,2.54e-01,2.15e-01,2.20e-01,2.00e-01,2.10e-01,1.96e-01,2.06e-01,1.95e-01,2.15e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.59e-01,7.81e-01,7.40e-01,7.60e-01,7.37e-01,7.53e-01,7.37e-01,7.51e-01,7.40e-01
5.00e+00,2.52e-01,2.07e-01,2.07e-01,1.89e-01,1.96e-01,1.83e-01,1.92e-01,1.82e-01,1.99e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.45e-01,7.59e-01,7.10e-01,7.31e-01,7.02e-01,7.21e-01,6.99e-01,7.17e-01,7.01e-01
6.00e+00,2.47e-01,2.00e-01,1.92e-01,1.74e-01,1.78e-01,1.68e-01,1.74e-01,1.67e-01,1.79e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.27e-01,7.31e-01,6.74e-01,6.91e-01,6.56e-01,6.75e-01,6.48e-01,6.68e-01,6.45e-01
7.00e+00,2.45e-01,1.89e-01,1.75e-01,1.55e-01,1.57e-01,1.47e-01,1.52e-01,1.47e-01,1.54e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,7.12e-01,7.01e-01,6.35e-01,6.44e-01,6.02e-01,6.17e-01,5.84e-01,6.03e-01,5.75e-01
8.00e+00,2.43e-01,1.75e-01,1.53e-01,1.31e-01,1.29e-01,1.20e-01,1.20e-01,1.17e-01,1.20e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,6.94e-01,6.65e-01,5.87e-01,5.84e-01,5.33e-01,5.39e-01,4.99e-01,5.11e-01,4.78e-01
9.00e+00,2.39e-01,1.60e-01,1.31e-01,1.06e-01,1.02e-01,9.18e-02,9.06e-02,8.68e-02,8.69e-02,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.98e-01,9.99e-01,9.92e-01,9.97e-01,6.81e-01,6.31e-01,5.39e-01,5.18e-01,4.57e-01,4.47e-01,4.02e-01,4.00e-01,3.66e-01
1.00e+01,2.36e-01,1.42e-01,1.08e-01,7.85e-02,7.23e-02,6.19e-02,5.90e-02,5.51e-02,5.33e-02,1.00e+00,1.00e+00,1.00e+00,9.97e-01,9.99e-01,9.80e-01,9.79e-01,9.64e-01,9.59e-01,6.63e-01,5.90e-01,4.81e-01,4.37e-01,3.67e-01,3.39e-01,2.92e-01,2.75e-01,2.43e-01
1.10e+01,2.33e-01,1.23e-01,8.41e-02,5.56e-02,4.73e-02,3.83e-02,3.47e-02,3.07e-02,2.85e-02,1.00e+00,1.00e+00,1.00e+00,9.81e-01,9.59e-01,8.77e-01,8.37e-01,7.82e-01,7.70e-01,6.44e-01,5.41e-01,4.14e-01,3.47e-01,2.70e-01,2.28e-01,1.83e-01,1.61e-01,1.35e-01
1.20e+01,2.27e-01,1.08e-01,6.34e-02,3.80e-02,2.90e-02,2.12e-02,1.78e-02,1.52e-02,1.31e-02,1.00e+00,1.00e+00,9.91e-01,8.96e-01,8.22e-01,6.73e-01,6.09e-01,5.27e-01,4.84e-01,6.29e-01,4.96e-01,3.50e-01,2.64e-01,1.85e-01,1.40e-01,1.02e-01,8.09e-02,6.35e-02
1.30e+01,2.24e-01,9.48e-02,4.62e-02,2.36e-02,1.62e-02,1.07e-02,8.39e-03,6.55e-03,5.47e-03,1.00e+00,1.00e+00,9.52e-01,7.15e-01,5.71e-01,3.87e-01,3.12e-01,2.32e-01,1.98e-01,6.11e-01,4.46e-01,2.86e-01,1.88e-01,1.14e-01,7.38e-02,4.75e-02,3.36e-02,2.46e-02
1.40e+01,2.19e-01,8.22e-02,3.38e-02,1.48e-02,8.67e-03,4.91e-03,3.26e-03,2.22e-03,1.68e-03,1.00e+00,9.99e-01,8.83e-01,5.36e-01,3.55e-01,1.97e-01,1.37e-01,8.64e-02,6.40e-02,5.94e-01,3.99e-01,2.30e-01,1.31e-01,6.82e-02,3.69e-02,2.00e-02,1.19e-02,7.67e-03
1.50e+01,2.16e-01,7.30e-02,2.53e-02,9.84e-03,4.84e-03,2.34e-03,1.27e-03,7.47e-04,4.81e-04,1.00e+00,9.97e-01,7.93e-01,3.73e-01,2.10e-01,9.08e-02,5.31e-02,2.85e-02,1.89e-02,5.76e-01,3.52e-01,1.80e-01,8.79e-02,3.85e-02,1.71e-02,7.67e-03,3.87e-03,2.22e-03


==> tikz/results/uncoded_rate_bpsk/uncoded_proakis_C_n132_QPSK_damp_038_NNBP_8.txt <==
snr,ber,bler,bmi
0.00e+00,2.59e-01,1.00e+00,8.09e-01
1.00e+00,2.47e-01,1.00e+00,7.84e-01
2.00e+00,2.33e-01,1.00e+00,7.57e-01
3.00e+00,2.21e-01,1.00e+00,7.28e-01
4.00e+00,2.00e-01,1.00e+00,6.83e-01
5.00e+00,1.75e-01,1.00e+00,6.26e-01
6.00e+00,1.45e-01,1.00e+00,5.38e-01
7.00e+00,1.16e-01,9.99e-01,4.30e-01
8.00e+00,8.68e-02,9.95e-01,3.22e-01
9.00e+00,5.82e-02,9.68e-01,2.21e-01
1.00e+01,3.55e-02,8.30e-01,1.38e-01
1.10e+01,1.86e-02,5.89e-01,8.02e-02
1.20e+01,7.97e-03,3.14e-01,3.76e-02
1.30e+01,3.13e-03,1.35e-01,1.62e-02
1.40e+01,1.06e-03,4.30e-02,6.81e-03
1.50e+01,2.84e-04,1.12e-02,1.94e-03


==> training/training_JDD_higher_bs_5.txt <==
epoch,mean,std
0.00e+00,9.44e-01,1.56e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.37e+02,9.44e-01,1.56e-01
1.37e+03,8.62e-01,2.09e-01
2.31e+03,7.77e-01,2.18e-01
3.25e+03,6.39e-01,2.46e-01
4.20e+03,4.56e-01,2.39e-01
5.16e+03,3.45e-01,2.47e-01
6.09e+03,2.45e-01,2.14e-01
7.02e+03,1.39e-01,1.06e-01
7.95e+03,8.46e-02,2.72e-02
8.88e+03,7.71e-02,2.85e-02
9.82e+03,6.64e-02,2.26e-02
1.08e+04,5.54e-02,3.10e-03
1.17e+04,5.35e-02,3.83e-03
1.26e+04,5.17e-02,5.95e-03
1.36e+04,4.81e-02,6.41e-03
1.45e+04,4.69e-02,4.83e-03
1.54e+04,4.58e-02,4.18e-03
1.64e+04,4.47e-02,3.92e-03
1.73e+04,4.46e-02,3.95e-03
1.83e+04,4.53e-02,3.26e-03
1.92e+04,4.35e-02,1.38e-03
2.01e+04,4.10e-02,4.41e-03
2.11e+04,3.98e-02,4.47e-03
2.20e+04,3.94e-02,4.17e-03
2.30e+04,3.79e-02,3.49e-03
2.39e+04,3.67e-02,2.78e-03
2.49e+04,3.67e-02,2.66e-03
2.58e+04,3.65e-02,2.65e-03
2.67e+04,3.52e-02,1.10e-03
2.77e+04,3.51e-02,9.81e-04
2.86e+04,3.35e-02,3.30e-03
2.95e+04,3.30e-02,3.45e-03
3.05e+04,3.10e-02,4.14e-03
3.14e+04,2.94e-02,4.03e-03
3.23e+04,2.99e-02,5.16e-03
3.33e+04,3.07e-02,5.05e-03
3.42e+04,3.18e-02,5.71e-03
3.51e+04,3.29e-02,4.75e-03
3.61e+04,3.40e-02,3.22e-03
3.70e+04,3.34e-02,2.37e-03
3.79e+04,3.29e-02,2.99e-03
3.89e+04,3.17e-02,2.27e-03
3.98e+04,3.17e-02,2.28e-03
4.07e+04,3.10e-02,2.70e-03
4.17e+04,3.09e-02,2.52e-03
4.26e+04,3.13e-02,2.35e-03
4.35e+04,3.16e-02,2.39e-03
4.44e+04,3.08e-02,3.16e-03
4.54e+04,3.13e-02,2.87e-03
4.63e+04,2.97e-02,2.50e-03
4.73e+04,2.97e-02,2.50e-03
4.82e+04,2.86e-02,2.00e-03
4.91e+04,2.85e-02,2.10e-03
5.00e+04,2.80e-02,1.75e-03
5.10e+04,2.82e-02,1.67e-03
5.19e+04,2.77e-02,7.44e-04
5.28e+04,2.76e-02,8.35e-04
5.38e+04,2.80e-02,6.77e-04
5.47e+04,2.84e-02,1.03e-03
5.56e+04,2.76e-02,2.03e-03
5.65e+04,2.65e-02,2.89e-03
5.75e+04,2.66e-02,2.94e-03
5.84e+04,2.61e-02,2.74e-03
5.94e+04,2.56e-02,2.01e-03
6.03e+04,2.60e-02,1.95e-03
6.12e+04,2.68e-02,5.55e-04
6.22e+04,2.64e-02,6.78e-04
6.31e+04,2.64e-02,6.70e-04
6.40e+04,2.61e-02,7.18e-04
6.50e+04,2.65e-02,1.40e-03
6.59e+04,2.64e-02,1.40e-03
6.68e+04,2.72e-02,1.56e-03
6.78e+04,2.70e-02,1.75e-03
6.87e+04,2.70e-02,1.74e-03
6.96e+04,2.58e-02,2.23e-03
7.06e+04,2.52e-02,2.31e-03
7.15e+04,2.41e-02,1.17e-03
7.24e+04,2.39e-02,9.82e-04
7.34e+04,2.33e-02,6.77e-04
7.43e+04,2.35e-02,5.95e-04
7.52e+04,2.34e-02,5.60e-04
7.62e+04,2.30e-02,1.15e-03
7.71e+04,2.30e-02,1.18e-03
7.80e+04,2.32e-02,1.21e-03
7.90e+04,2.37e-02,1.65e-03
7.99e+04,2.45e-02,2.32e-03
8.00e+04,2.47e-02,1.93e-03


==> training/training_JDD_higher_lr_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.59e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.41e+02,9.43e-01,1.59e-01
1.38e+03,8.34e-01,2.55e-01
2.32e+03,6.82e-01,3.36e-01
3.26e+03,5.18e-01,3.33e-01
4.20e+03,3.46e-01,2.13e-01
5.14e+03,2.32e-01,1.46e-01
6.09e+03,1.55e-01,7.07e-02
7.03e+03,1.19e-01,5.32e-02
7.97e+03,9.16e-02,3.71e-02
8.91e+03,7.27e-02,1.44e-02
9.86e+03,6.87e-02,1.13e-02
1.08e+04,6.50e-02,6.68e-03
1.18e+04,6.07e-02,6.78e-03
1.27e+04,5.97e-02,7.82e-03
1.36e+04,6.07e-02,8.08e-03
1.46e+04,5.66e-02,8.17e-03
1.55e+04,5.25e-02,7.12e-03
1.65e+04,5.05e-02,8.41e-03
1.74e+04,5.05e-02,8.40e-03
1.84e+04,4.83e-02,4.27e-03
1.93e+04,4.82e-02,4.27e-03
2.02e+04,4.74e-02,5.06e-03
2.12e+04,5.05e-02,5.88e-03
2.21e+04,4.87e-02,6.72e-03
2.31e+04,4.53e-02,8.11e-03
2.40e+04,4.32e-02,8.65e-03
2.49e+04,4.31e-02,8.66e-03
2.59e+04,4.02e-02,3.31e-03
2.68e+04,3.79e-02,4.83e-03
2.78e+04,3.79e-02,4.81e-03
2.87e+04,3.76e-02,4.90e-03
2.97e+04,3.67e-02,4.29e-03
3.06e+04,3.71e-02,5.13e-03
3.16e+04,3.76e-02,4.46e-03
3.25e+04,3.72e-02,4.73e-03
3.34e+04,3.66e-02,5.09e-03
3.44e+04,3.73e-02,5.42e-03
3.53e+04,3.59e-02,3.36e-03
3.63e+04,3.57e-02,3.58e-03
3.72e+04,3.70e-02,4.06e-03
3.82e+04,3.67e-02,4.49e-03
3.91e+04,3.57e-02,3.89e-03
4.00e+04,3.53e-02,3.69e-03
4.10e+04,3.49e-02,4.18e-03
4.19e+04,3.33e-02,2.58e-03
4.29e+04,3.36e-02,2.41e-03
4.38e+04,3.39e-02,2.76e-03
4.48e+04,3.51e-02,4.83e-03
4.57e+04,3.49e-02,5.08e-03
4.67e+04,3.33e-02,6.90e-03
4.76e+04,3.40e-02,7.00e-03
4.85e+04,3.33e-02,6.80e-03
4.95e+04,3.07e-02,4.45e-03
5.04e+04,3.05e-02,4.55e-03
5.14e+04,3.10e-02,3.82e-03
5.23e+04,2.93e-02,2.74e-03
5.32e+04,2.87e-02,1.62e-03
5.42e+04,2.88e-02,1.72e-03
5.51e+04,2.95e-02,2.09e-03
5.61e+04,3.07e-02,2.19e-03
5.70e+04,3.12e-02,1.41e-03
5.80e+04,3.07e-02,1.81e-03
5.89e+04,3.08e-02,1.78e-03
5.98e+04,3.01e-02,2.05e-03
6.08e+04,2.92e-02,9.60e-04
6.17e+04,2.91e-02,9.03e-04
6.27e+04,3.00e-02,2.10e-03
6.36e+04,2.97e-02,2.17e-03
6.46e+04,2.96e-02,2.21e-03
6.55e+04,2.93e-02,2.44e-03
6.64e+04,2.90e-02,2.51e-03
6.74e+04,2.80e-02,4.69e-04
6.83e+04,2.81e-02,6.91e-04
6.93e+04,2.79e-02,9.86e-04
7.02e+04,2.72e-02,2.09e-03
7.12e+04,2.96e-02,6.30e-03
7.21e+04,2.91e-02,6.52e-03
7.30e+04,2.92e-02,6.53e-03
7.40e+04,3.08e-02,6.72e-03
7.49e+04,3.32e-02,5.61e-03
7.59e+04,3.03e-02,4.62e-03
7.68e+04,3.25e-02,4.60e-03
7.78e+04,3.20e-02,5.14e-03
7.87e+04,3.03e-02,5.42e-03
7.97e+04,2.80e-02,5.06e-03
8.00e+04,2.96e-02,5.50e-03


==> training/training_JDD_less_layers_5.txt <==
epoch,mean,std
0.00e+00,9.42e-01,1.61e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
6.02e+02,9.42e-01,1.61e-01
1.76e+03,8.63e-01,2.07e-01
2.90e+03,7.80e-01,2.15e-01
4.06e+03,6.93e-01,1.81e-01
5.20e+03,5.69e-01,1.02e-01
6.37e+03,4.66e-01,2.04e-01
7.53e+03,3.64e-01,2.34e-01
8.70e+03,2.64e-01,2.15e-01
9.85e+03,1.68e-01,1.27e-01
1.10e+04,1.03e-01,2.51e-02
1.22e+04,9.05e-02,1.78e-02
1.33e+04,8.48e-02,1.42e-02
1.45e+04,7.62e-02,1.59e-02
1.56e+04,6.90e-02,9.94e-03
1.68e+04,6.87e-02,1.00e-02
1.80e+04,6.55e-02,9.43e-03
1.91e+04,5.87e-02,7.38e-03
2.03e+04,6.12e-02,8.48e-03
2.15e+04,5.96e-02,8.65e-03
2.26e+04,6.04e-02,9.47e-03
2.38e+04,5.82e-02,1.06e-02
2.49e+04,5.81e-02,1.08e-02
2.61e+04,5.24e-02,1.12e-02
2.73e+04,4.95e-02,1.18e-02
2.84e+04,4.36e-02,4.17e-03
2.96e+04,4.28e-02,2.95e-03
3.07e+04,4.22e-02,2.26e-03
3.19e+04,4.42e-02,4.08e-03
3.31e+04,4.45e-02,3.92e-03
3.42e+04,4.37e-02,5.11e-03
3.54e+04,4.17e-02,6.13e-03
3.65e+04,4.18e-02,6.15e-03
3.77e+04,3.95e-02,3.70e-03
3.88e+04,3.90e-02,3.26e-03
4.00e+04,4.01e-02,3.09e-03
4.11e+04,4.00e-02,3.19e-03
4.23e+04,3.85e-02,2.83e-03
4.34e+04,3.93e-02,3.54e-03
4.46e+04,3.84e-02,3.78e-03
4.58e+04,3.72e-02,3.34e-03
4.69e+04,3.75e-02,3.17e-03
4.81e+04,3.72e-02,3.45e-03
4.92e+04,3.56e-02,8.59e-04
5.04e+04,3.51e-02,1.14e-03
5.15e+04,3.67e-02,4.13e-03
5.27e+04,3.64e-02,4.19e-03
5.38e+04,3.61e-02,4.46e-03
5.50e+04,3.48e-02,5.58e-03
5.62e+04,3.60e-02,5.87e-03
5.73e+04,3.38e-02,3.88e-03
5.85e+04,3.56e-02,5.95e-03
5.96e+04,3.58e-02,5.83e-03
6.08e+04,3.65e-02,4.91e-03
6.20e+04,3.48e-02,5.11e-03
6.31e+04,3.42e-02,5.46e-03
6.43e+04,3.18e-02,1.32e-03
6.54e+04,3.17e-02,1.24e-03
6.66e+04,3.12e-02,1.42e-03
6.78e+04,3.11e-02,1.48e-03
6.90e+04,3.13e-02,1.44e-03
7.01e+04,3.13e-02,1.44e-03
7.13e+04,3.04e-02,9.40e-04
7.24e+04,3.11e-02,1.55e-03
7.36e+04,3.17e-02,1.76e-03
7.47e+04,3.10e-02,2.60e-03
7.59e+04,3.03e-02,2.83e-03
7.70e+04,3.12e-02,3.01e-03
7.82e+04,2.96e-02,3.55e-03
7.94e+04,2.84e-02,2.94e-03
8.00e+04,2.86e-02,2.91e-03


==> training/training_JDD_less_units_5.txt <==
epoch,mean,std
0.00e+00,9.42e-01,1.62e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.75e+02,9.42e-01,1.62e-01
1.54e+03,8.62e-01,2.09e-01
2.59e+03,7.78e-01,2.16e-01
3.63e+03,6.94e-01,1.80e-01
4.69e+03,5.88e-01,6.22e-02
5.73e+03,5.09e-01,1.50e-01
6.78e+03,4.26e-01,1.88e-01
7.86e+03,3.35e-01,1.94e-01
8.93e+03,2.44e-01,1.43e-01
9.98e+03,1.74e-01,5.31e-02
1.10e+04,1.45e-01,3.19e-02
1.21e+04,1.26e-01,1.75e-02
1.31e+04,1.19e-01,1.66e-02
1.42e+04,1.12e-01,1.18e-02
1.52e+04,1.04e-01,6.93e-03
1.63e+04,9.88e-02,9.22e-03
1.73e+04,9.70e-02,8.94e-03
1.84e+04,9.30e-02,8.27e-03
1.94e+04,8.69e-02,7.29e-03
2.05e+04,8.17e-02,1.09e-02
2.15e+04,8.05e-02,1.06e-02
2.25e+04,7.81e-02,7.57e-03
2.36e+04,7.34e-02,8.62e-03
2.47e+04,7.16e-02,8.92e-03
2.57e+04,7.07e-02,9.73e-03
2.67e+04,6.76e-02,8.39e-03
2.78e+04,6.40e-02,1.89e-03
2.88e+04,6.31e-02,3.26e-03
2.99e+04,6.08e-02,4.07e-03
3.09e+04,6.21e-02,5.41e-03
3.20e+04,5.96e-02,6.76e-03
3.30e+04,6.21e-02,1.03e-02
3.41e+04,6.00e-02,1.22e-02
3.52e+04,6.04e-02,1.20e-02
3.62e+04,5.65e-02,1.19e-02
3.72e+04,5.74e-02,1.16e-02
3.83e+04,5.29e-02,4.19e-03
3.93e+04,5.34e-02,3.59e-03
4.04e+04,5.19e-02,3.12e-03
4.15e+04,5.05e-02,5.45e-03
4.25e+04,4.86e-02,4.68e-03
4.36e+04,4.54e-02,5.02e-03
4.47e+04,4.48e-02,4.43e-03
4.57e+04,4.28e-02,3.65e-03
4.68e+04,4.26e-02,3.72e-03
4.78e+04,4.23e-02,3.42e-03
4.89e+04,4.34e-02,2.75e-03
5.00e+04,4.28e-02,1.99e-03
5.10e+04,4.18e-02,3.81e-03
5.21e+04,4.28e-02,4.26e-03
5.31e+04,4.28e-02,4.22e-03
5.41e+04,4.21e-02,4.27e-03
5.52e+04,4.38e-02,6.28e-03
5.62e+04,4.53e-02,4.36e-03
5.73e+04,4.38e-02,5.25e-03
5.84e+04,4.27e-02,5.66e-03
5.95e+04,4.29e-02,5.58e-03
6.05e+04,4.12e-02,2.49e-03
6.16e+04,4.10e-02,2.34e-03
6.27e+04,4.21e-02,2.02e-03
6.37e+04,4.15e-02,3.16e-03
6.48e+04,4.07e-02,3.65e-03
6.58e+04,4.00e-02,3.20e-03
6.69e+04,3.95e-02,2.92e-03
6.79e+04,3.81e-02,2.12e-03
6.90e+04,3.76e-02,2.87e-03
7.00e+04,3.63e-02,4.10e-03
7.11e+04,3.55e-02,3.35e-03
7.21e+04,3.68e-02,5.87e-03
7.32e+04,3.70e-02,5.87e-03
7.43e+04,3.72e-02,5.75e-03
7.54e+04,3.83e-02,4.73e-03
7.64e+04,3.79e-02,4.95e-03
7.75e+04,3.56e-02,1.36e-03
7.86e+04,3.66e-02,3.37e-03
7.96e+04,3.80e-02,3.75e-03
8.00e+04,3.79e-02,3.78e-03


==> training/training_JDD_lower_bs_5.txt <==
epoch,mean,std
0.00e+00,9.44e-01,1.56e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.89e+02,9.44e-01,1.56e-01
1.55e+03,8.67e-01,2.02e-01
2.63e+03,7.85e-01,2.10e-01
3.72e+03,6.48e-01,2.44e-01
4.81e+03,4.89e-01,2.00e-01
5.88e+03,3.89e-01,2.16e-01
6.93e+03,2.92e-01,1.89e-01
8.01e+03,1.96e-01,8.40e-02
9.07e+03,1.49e-01,4.66e-02
1.01e+04,1.24e-01,2.88e-02
1.12e+04,1.09e-01,2.35e-02
1.23e+04,9.49e-02,1.72e-02
1.34e+04,8.75e-02,9.98e-03
1.44e+04,8.40e-02,7.98e-03
1.55e+04,7.83e-02,6.61e-03
1.66e+04,7.50e-02,7.43e-03
1.76e+04,7.13e-02,1.10e-02
1.87e+04,6.64e-02,9.59e-03
1.98e+04,6.50e-02,7.16e-03
2.08e+04,6.38e-02,7.01e-03
2.19e+04,6.06e-02,8.62e-03
2.30e+04,6.08e-02,8.52e-03
2.40e+04,6.01e-02,8.85e-03
2.51e+04,5.58e-02,4.26e-03
2.62e+04,5.35e-02,3.10e-03
2.73e+04,5.50e-02,3.55e-03
2.83e+04,5.31e-02,4.28e-03
2.94e+04,5.33e-02,4.47e-03
3.05e+04,5.23e-02,5.14e-03
3.15e+04,5.19e-02,5.40e-03
3.26e+04,4.93e-02,4.19e-03
3.37e+04,4.86e-02,4.73e-03
3.48e+04,4.59e-02,2.26e-03
3.58e+04,4.54e-02,1.99e-03
3.69e+04,4.43e-02,1.37e-03
3.80e+04,4.53e-02,3.19e-03
3.91e+04,4.65e-02,3.91e-03
4.01e+04,4.67e-02,3.73e-03
4.12e+04,4.60e-02,4.29e-03
4.22e+04,4.58e-02,4.48e-03
4.33e+04,4.40e-02,3.81e-03
4.44e+04,4.29e-02,1.56e-03
4.54e+04,4.16e-02,2.93e-03
4.65e+04,4.20e-02,3.06e-03
4.76e+04,4.27e-02,3.46e-03
4.86e+04,4.38e-02,3.91e-03
4.97e+04,4.23e-02,4.50e-03
5.08e+04,4.27e-02,3.99e-03
5.19e+04,4.15e-02,4.48e-03
5.30e+04,4.10e-02,4.04e-03
5.40e+04,3.98e-02,2.23e-03
5.51e+04,4.18e-02,4.10e-03
5.62e+04,4.19e-02,4.03e-03
5.72e+04,4.18e-02,4.11e-03
5.83e+04,4.09e-02,4.26e-03
5.94e+04,4.19e-02,4.75e-03
6.05e+04,4.07e-02,3.28e-03
6.15e+04,4.03e-02,3.59e-03
6.26e+04,4.12e-02,3.30e-03
6.36e+04,4.12e-02,3.36e-03
6.47e+04,3.97e-02,2.39e-03
6.58e+04,3.97e-02,2.41e-03
6.68e+04,4.09e-02,2.53e-03
6.79e+04,4.07e-02,2.41e-03
6.90e+04,4.08e-02,2.22e-03
7.01e+04,4.06e-02,2.64e-03
7.11e+04,4.01e-02,2.49e-03
7.23e+04,3.87e-02,1.87e-03
7.33e+04,3.74e-02,2.04e-03
7.44e+04,3.61e-02,2.59e-03
7.55e+04,3.65e-02,2.85e-03
7.65e+04,3.60e-02,2.35e-03
7.76e+04,3.51e-02,2.77e-03
7.87e+04,3.48e-02,2.97e-03
7.97e+04,3.73e-02,5.43e-03
8.00e+04,3.70e-02,5.38e-03


==> training/training_JDD_lower_lr_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.59e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.44e+02,9.43e-01,1.59e-01
1.40e+03,8.61e-01,2.11e-01
2.38e+03,7.77e-01,2.18e-01
3.35e+03,6.30e-01,2.62e-01
4.32e+03,4.56e-01,2.30e-01
5.28e+03,3.54e-01,2.30e-01
6.25e+03,2.55e-01,2.01e-01
7.23e+03,1.56e-01,7.17e-02
8.19e+03,1.20e-01,2.51e-02
9.16e+03,1.11e-01,2.26e-02
1.01e+04,9.52e-02,1.40e-02
1.11e+04,8.92e-02,1.35e-02
1.21e+04,8.55e-02,1.33e-02
1.31e+04,7.69e-02,1.40e-02
1.40e+04,7.01e-02,8.80e-03
1.50e+04,6.75e-02,1.01e-02
1.60e+04,6.48e-02,8.22e-03
1.70e+04,5.89e-02,6.04e-03
1.79e+04,5.85e-02,6.08e-03
1.89e+04,5.63e-02,5.90e-03
1.99e+04,5.52e-02,5.95e-03
2.09e+04,5.23e-02,3.10e-03
2.18e+04,5.25e-02,2.88e-03
2.28e+04,5.11e-02,1.29e-03
2.38e+04,5.01e-02,1.98e-03
2.48e+04,5.02e-02,2.25e-03
2.57e+04,4.82e-02,5.09e-03
2.67e+04,4.75e-02,5.00e-03
2.77e+04,4.76e-02,5.07e-03
2.87e+04,4.74e-02,5.12e-03
2.97e+04,4.64e-02,4.04e-03
3.06e+04,4.63e-02,4.32e-03
3.16e+04,4.56e-02,4.56e-03
3.26e+04,4.39e-02,3.61e-03
3.36e+04,4.25e-02,3.93e-03
3.45e+04,4.05e-02,2.05e-03
3.55e+04,3.99e-02,2.76e-03
3.65e+04,3.76e-02,4.11e-03
3.75e+04,3.61e-02,3.12e-03
3.84e+04,3.62e-02,3.28e-03
3.94e+04,3.68e-02,4.06e-03
4.04e+04,3.80e-02,4.74e-03
4.14e+04,3.88e-02,3.62e-03
4.24e+04,3.94e-02,3.07e-03
4.33e+04,3.86e-02,3.42e-03
4.43e+04,3.67e-02,3.84e-03
4.53e+04,3.52e-02,2.10e-03
4.63e+04,3.60e-02,2.52e-03
4.72e+04,3.54e-02,2.22e-03
4.82e+04,3.45e-02,2.83e-03
4.92e+04,3.53e-02,2.59e-03
5.02e+04,3.53e-02,2.60e-03
5.12e+04,3.38e-02,2.43e-03
5.21e+04,3.41e-02,2.82e-03
5.31e+04,3.59e-02,3.35e-03
5.41e+04,3.57e-02,3.34e-03
5.50e+04,3.53e-02,3.54e-03
5.60e+04,3.50e-02,4.05e-03
5.70e+04,3.47e-02,3.90e-03
5.80e+04,3.30e-02,2.68e-03
5.89e+04,3.38e-02,3.87e-03
5.99e+04,3.33e-02,4.14e-03
6.09e+04,3.41e-02,3.57e-03
6.19e+04,3.29e-02,3.81e-03
6.28e+04,3.38e-02,3.91e-03
6.38e+04,3.25e-02,2.42e-03
6.48e+04,3.31e-02,2.18e-03
6.58e+04,3.40e-02,3.17e-03
6.68e+04,3.46e-02,2.48e-03
6.77e+04,3.34e-02,2.95e-03
6.87e+04,3.33e-02,2.98e-03
6.97e+04,3.34e-02,2.98e-03
7.07e+04,3.14e-02,2.14e-03
7.16e+04,3.20e-02,2.88e-03
7.26e+04,3.24e-02,2.68e-03
7.36e+04,3.35e-02,3.49e-03
7.46e+04,3.32e-02,3.53e-03
7.56e+04,3.32e-02,3.58e-03
7.65e+04,3.26e-02,3.30e-03
7.75e+04,3.23e-02,3.40e-03
7.85e+04,3.13e-02,1.92e-03
7.95e+04,3.14e-02,1.99e-03
8.00e+04,3.21e-02,9.13e-04


==> training/training_JDD_more_layers_5.txt <==
epoch,mean,std
0.00e+00,9.44e-01,1.56e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
3.50e+02,9.44e-01,1.56e-01
1.22e+03,8.64e-01,2.06e-01
2.09e+03,7.78e-01,2.17e-01
2.96e+03,6.91e-01,1.84e-01
3.83e+03,6.01e-01,4.06e-02
4.71e+03,5.81e-01,2.05e-02
5.58e+03,5.68e-01,1.27e-02
6.46e+03,5.59e-01,1.44e-02
7.34e+03,5.10e-01,1.03e-01
8.22e+03,4.23e-01,1.91e-01
9.08e+03,3.31e-01,2.13e-01
9.97e+03,2.38e-01,1.94e-01
1.08e+04,1.46e-01,1.03e-01
1.17e+04,1.04e-01,2.20e-02
1.26e+04,9.20e-02,2.21e-02
1.35e+04,8.28e-02,2.20e-02
1.43e+04,7.78e-02,2.42e-02
1.52e+04,7.82e-02,2.42e-02
1.61e+04,6.72e-02,7.62e-03
1.70e+04,6.40e-02,1.04e-02
1.78e+04,6.49e-02,1.06e-02
1.87e+04,6.68e-02,1.03e-02
1.96e+04,6.15e-02,8.39e-03
2.05e+04,6.19e-02,8.62e-03
2.14e+04,6.43e-02,6.34e-03
2.22e+04,6.18e-02,6.67e-03
2.31e+04,5.85e-02,6.12e-03
2.40e+04,5.82e-02,6.51e-03
2.49e+04,5.50e-02,5.09e-03
2.58e+04,5.13e-02,4.00e-03
2.66e+04,4.90e-02,4.03e-03
2.75e+04,4.87e-02,3.69e-03
2.84e+04,4.69e-02,3.84e-03
2.93e+04,4.41e-02,5.24e-03
3.02e+04,4.34e-02,5.33e-03
3.10e+04,4.39e-02,5.61e-03
3.19e+04,4.30e-02,4.33e-03
3.28e+04,4.67e-02,9.29e-03
3.37e+04,4.68e-02,9.17e-03
3.46e+04,4.75e-02,8.76e-03
3.54e+04,4.52e-02,1.03e-02
3.63e+04,4.42e-02,1.03e-02
3.72e+04,4.03e-02,3.91e-03
3.81e+04,4.11e-02,3.48e-03
3.90e+04,4.11e-02,3.37e-03
3.98e+04,4.18e-02,2.04e-03
4.07e+04,4.10e-02,2.63e-03
4.16e+04,4.08e-02,2.58e-03
4.25e+04,4.25e-02,4.77e-03
4.34e+04,4.11e-02,4.90e-03
4.42e+04,4.06e-02,5.24e-03
4.51e+04,4.00e-02,5.82e-03
4.60e+04,3.90e-02,6.07e-03
4.69e+04,3.67e-02,1.40e-03
4.78e+04,3.68e-02,1.63e-03
4.86e+04,3.61e-02,2.29e-03
4.95e+04,3.62e-02,2.22e-03
5.04e+04,3.67e-02,2.37e-03
5.13e+04,3.65e-02,2.29e-03
5.22e+04,3.68e-02,2.59e-03
5.30e+04,3.64e-02,3.27e-03
5.39e+04,3.68e-02,3.23e-03
5.48e+04,3.78e-02,4.30e-03
5.57e+04,3.76e-02,4.38e-03
5.65e+04,3.92e-02,6.43e-03
5.74e+04,4.13e-02,4.77e-03
5.83e+04,4.13e-02,4.76e-03
5.92e+04,4.00e-02,5.06e-03
6.01e+04,4.03e-02,4.76e-03
6.09e+04,3.84e-02,2.16e-03
6.18e+04,3.62e-02,2.94e-03
6.27e+04,3.51e-02,3.37e-03
6.36e+04,3.46e-02,3.29e-03
6.44e+04,3.41e-02,2.87e-03
6.53e+04,3.24e-02,2.18e-03
6.62e+04,3.43e-02,4.15e-03
6.71e+04,3.38e-02,4.67e-03
6.79e+04,3.34e-02,4.71e-03
6.88e+04,3.26e-02,4.72e-03
6.97e+04,3.26e-02,4.72e-03
7.06e+04,3.01e-02,1.44e-03
7.14e+04,3.06e-02,1.48e-03
7.23e+04,2.97e-02,1.73e-03
7.32e+04,3.02e-02,2.44e-03
7.40e+04,3.06e-02,2.50e-03
7.49e+04,3.09e-02,2.28e-03
7.58e+04,3.13e-02,2.68e-03
7.66e+04,3.14e-02,2.52e-03
7.75e+04,3.09e-02,2.24e-03
7.84e+04,2.98e-02,3.09e-03
7.93e+04,2.94e-02,3.18e-03
8.00e+04,2.86e-02,2.09e-03


==> training/training_JDD_more_units_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.58e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.49e+02,9.43e-01,1.58e-01
1.40e+03,8.62e-01,2.08e-01
2.35e+03,7.78e-01,2.16e-01
3.31e+03,6.85e-01,1.88e-01
4.27e+03,5.06e-01,2.20e-01
5.22e+03,3.92e-01,2.63e-01
6.16e+03,2.85e-01,2.62e-01
7.10e+03,1.80e-01,2.06e-01
8.05e+03,8.12e-02,2.60e-02
9.01e+03,6.79e-02,1.67e-02
9.96e+03,6.14e-02,9.82e-03
1.09e+04,5.61e-02,9.85e-03
1.19e+04,5.33e-02,5.51e-03
1.28e+04,5.34e-02,5.47e-03
1.38e+04,5.30e-02,5.53e-03
1.47e+04,5.17e-02,4.27e-03
1.56e+04,5.10e-02,5.70e-03
1.66e+04,4.89e-02,4.62e-03
1.75e+04,4.85e-02,4.46e-03
1.85e+04,4.57e-02,6.12e-03
1.94e+04,4.30e-02,4.96e-03
2.04e+04,4.18e-02,5.88e-03
2.13e+04,4.00e-02,5.39e-03
2.23e+04,3.95e-02,4.48e-03
2.32e+04,3.86e-02,5.45e-03
2.42e+04,3.65e-02,6.93e-03
2.51e+04,3.69e-02,6.96e-03
2.61e+04,3.78e-02,7.37e-03
2.70e+04,3.51e-02,5.18e-03
2.80e+04,4.49e-02,2.12e-02
2.89e+04,4.64e-02,2.00e-02
2.99e+04,4.61e-02,2.02e-02
3.08e+04,4.44e-02,2.09e-02
3.18e+04,4.44e-02,2.09e-02
3.27e+04,3.56e-02,1.73e-03
3.37e+04,3.48e-02,2.22e-03
3.46e+04,3.51e-02,2.62e-03
3.56e+04,3.59e-02,2.65e-03
3.65e+04,3.53e-02,3.52e-03
3.75e+04,3.39e-02,3.76e-03
3.84e+04,3.57e-02,4.90e-03
3.94e+04,3.51e-02,4.69e-03
4.03e+04,3.34e-02,5.07e-03
4.12e+04,3.35e-02,5.03e-03
4.22e+04,3.34e-02,5.08e-03
4.31e+04,3.19e-02,2.59e-03
4.41e+04,3.08e-02,2.04e-03
4.50e+04,3.08e-02,2.06e-03
4.60e+04,3.01e-02,2.49e-03
4.69e+04,2.93e-02,3.11e-03
4.79e+04,2.78e-02,1.51e-03
4.88e+04,2.76e-02,1.29e-03
4.98e+04,2.72e-02,9.79e-04
5.07e+04,2.74e-02,1.15e-03
5.17e+04,2.91e-02,3.17e-03
5.26e+04,2.95e-02,2.90e-03
5.36e+04,2.98e-02,2.85e-03
5.45e+04,3.00e-02,2.61e-03
5.54e+04,3.04e-02,2.50e-03
5.64e+04,3.03e-02,2.22e-03
5.73e+04,3.01e-02,2.44e-03
5.83e+04,2.94e-02,2.94e-03
5.92e+04,2.91e-02,3.19e-03
6.02e+04,2.84e-02,3.15e-03
6.11e+04,2.71e-02,5.67e-04
6.21e+04,2.66e-02,8.20e-04
6.30e+04,2.66e-02,8.19e-04
6.40e+04,2.63e-02,1.15e-03
6.49e+04,2.65e-02,1.39e-03
6.59e+04,2.68e-02,1.83e-03
6.68e+04,2.71e-02,1.66e-03
6.78e+04,2.84e-02,3.11e-03
6.87e+04,2.88e-02,2.65e-03
6.97e+04,2.80e-02,3.41e-03
7.06e+04,2.69e-02,3.81e-03
7.16e+04,2.64e-02,3.98e-03
7.25e+04,2.40e-02,1.86e-03
7.34e+04,2.49e-02,3.56e-03
7.44e+04,2.46e-02,3.68e-03
7.53e+04,2.61e-02,4.63e-03
7.63e+04,2.61e-02,4.64e-03
7.72e+04,2.69e-02,3.95e-03
7.82e+04,2.55e-02,3.36e-03
7.91e+04,2.58e-02,3.08e-03
8.00e+04,2.48e-02,9.43e-04


==> training/training_JDD_normal_0_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.59e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.07e+02,9.43e-01,1.59e-01
1.41e+03,8.63e-01,2.08e-01
2.41e+03,7.14e-01,3.13e-01
3.42e+03,5.57e-01,3.21e-01
4.42e+03,3.83e-01,2.35e-01
5.42e+03,2.70e-01,2.03e-01
6.42e+03,1.67e-01,7.93e-02
7.43e+03,1.31e-01,5.98e-02
8.44e+03,9.83e-02,2.84e-02
9.44e+03,8.34e-02,1.35e-02
1.04e+04,7.91e-02,1.19e-02
1.14e+04,7.15e-02,1.14e-02
1.24e+04,7.07e-02,9.87e-03
1.34e+04,6.78e-02,1.27e-02
1.44e+04,6.51e-02,1.35e-02
1.54e+04,6.06e-02,1.33e-02
1.64e+04,5.87e-02,1.45e-02
1.74e+04,4.97e-02,6.72e-03
1.84e+04,4.84e-02,6.51e-03
1.94e+04,4.59e-02,4.71e-03
2.04e+04,4.29e-02,4.73e-03
2.15e+04,4.23e-02,4.06e-03
2.25e+04,4.19e-02,4.40e-03
2.35e+04,4.04e-02,3.61e-03
2.45e+04,3.99e-02,3.11e-03
2.54e+04,4.04e-02,2.71e-03
2.65e+04,3.89e-02,1.64e-03
2.75e+04,3.96e-02,1.65e-03
2.85e+04,3.83e-02,3.56e-03
2.95e+04,3.65e-02,3.96e-03
3.05e+04,3.55e-02,3.70e-03
3.15e+04,3.49e-02,3.55e-03
3.25e+04,3.39e-02,1.61e-03
3.34e+04,3.37e-02,1.80e-03
3.45e+04,3.33e-02,2.49e-03
3.54e+04,3.28e-02,2.51e-03
3.64e+04,3.17e-02,2.74e-03
3.74e+04,3.04e-02,1.28e-03
3.84e+04,3.18e-02,4.16e-03
3.94e+04,3.18e-02,4.17e-03
4.04e+04,3.22e-02,4.27e-03
4.13e+04,3.16e-02,4.93e-03
4.23e+04,3.20e-02,4.79e-03
4.33e+04,3.22e-02,5.02e-03
4.43e+04,3.20e-02,5.10e-03
4.53e+04,3.08e-02,5.33e-03
4.63e+04,3.15e-02,4.77e-03
4.73e+04,3.20e-02,4.88e-03
4.83e+04,2.93e-02,2.90e-03
4.93e+04,2.94e-02,2.90e-03
5.03e+04,2.96e-02,2.75e-03
5.13e+04,2.95e-02,2.74e-03
5.23e+04,2.94e-02,2.46e-03
5.33e+04,3.05e-02,1.89e-03
5.42e+04,3.02e-02,2.26e-03
5.53e+04,3.07e-02,2.11e-03
5.62e+04,3.08e-02,2.06e-03
5.72e+04,3.01e-02,1.65e-03
5.82e+04,2.97e-02,1.32e-03
5.92e+04,2.96e-02,1.55e-03
6.02e+04,2.96e-02,1.48e-03
6.12e+04,2.88e-02,2.02e-03
6.22e+04,2.83e-02,2.12e-03
6.32e+04,2.80e-02,1.91e-03
6.42e+04,2.82e-02,1.86e-03
6.52e+04,2.69e-02,1.48e-03
6.62e+04,2.67e-02,1.63e-03
6.72e+04,2.59e-02,2.29e-03
6.82e+04,2.57e-02,2.06e-03
6.92e+04,2.56e-02,1.88e-03
7.02e+04,2.64e-02,2.26e-03
7.12e+04,2.64e-02,2.29e-03
7.22e+04,2.79e-02,2.14e-03
7.32e+04,2.83e-02,2.09e-03
7.42e+04,2.81e-02,2.15e-03
7.52e+04,2.74e-02,2.44e-03
7.62e+04,2.73e-02,2.62e-03
7.72e+04,2.63e-02,1.66e-03
7.82e+04,2.60e-02,1.16e-03
7.92e+04,2.60e-02,1.14e-03
8.00e+04,2.64e-02,1.26e-03


==> training/training_JDD_normal_1_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.59e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.07e+02,9.43e-01,1.59e-01
1.41e+03,8.63e-01,2.08e-01
2.47e+03,5.90e-01,2.20e-02
3.47e+03,5.94e-01,1.67e-02
4.49e+03,5.90e-01,2.20e-02
5.48e+03,5.80e-01,2.78e-02
6.48e+03,5.66e-01,2.18e-02
7.48e+03,5.53e-01,1.65e-02
8.46e+03,4.80e-01,1.51e-01
9.46e+03,3.84e-01,2.23e-01
1.04e+04,2.87e-01,2.39e-01
1.14e+04,1.90e-01,2.01e-01
1.24e+04,9.61e-02,6.46e-02
1.34e+04,6.92e-02,7.32e-03
1.44e+04,6.42e-02,8.56e-03
1.54e+04,6.15e-02,1.04e-02
1.64e+04,6.00e-02,1.07e-02
1.74e+04,5.61e-02,1.22e-02
1.84e+04,5.42e-02,8.38e-03
1.94e+04,5.40e-02,8.45e-03
2.04e+04,5.23e-02,9.92e-03
2.14e+04,5.01e-02,1.02e-02
2.23e+04,4.92e-02,1.10e-02
2.33e+04,4.51e-02,4.35e-03
2.43e+04,4.37e-02,2.46e-03
2.53e+04,4.50e-02,3.36e-03
2.63e+04,4.45e-02,3.68e-03
2.73e+04,4.43e-02,3.98e-03
2.83e+04,4.23e-02,4.85e-03
2.93e+04,4.13e-02,4.83e-03
3.03e+04,3.94e-02,1.79e-03
3.13e+04,3.94e-02,1.88e-03
3.23e+04,4.03e-02,2.65e-03
3.32e+04,4.27e-02,3.82e-03
3.42e+04,4.17e-02,5.32e-03
3.52e+04,4.04e-02,6.53e-03
3.62e+04,3.87e-02,7.14e-03
3.72e+04,3.60e-02,7.27e-03
3.82e+04,3.33e-02,1.70e-03
3.92e+04,3.27e-02,1.74e-03
4.01e+04,3.26e-02,1.71e-03
4.11e+04,3.88e-02,1.43e-02
4.21e+04,4.09e-02,1.35e-02
4.31e+04,4.06e-02,1.37e-02
4.41e+04,4.05e-02,1.38e-02
4.51e+04,4.07e-02,1.37e-02
4.61e+04,3.40e-02,4.17e-03
4.70e+04,3.23e-02,1.19e-03
4.80e+04,3.17e-02,1.29e-03
4.90e+04,3.22e-02,1.50e-03
5.00e+04,3.29e-02,2.70e-03
5.10e+04,3.29e-02,2.67e-03
5.20e+04,3.34e-02,2.76e-03
5.30e+04,3.40e-02,2.25e-03
5.40e+04,3.35e-02,2.69e-03
5.50e+04,3.16e-02,2.66e-03
5.59e+04,3.20e-02,2.67e-03
5.69e+04,3.12e-02,2.20e-03
5.79e+04,3.03e-02,1.79e-03
5.89e+04,3.02e-02,1.77e-03
5.98e+04,3.06e-02,1.32e-03
6.08e+04,3.07e-02,1.63e-03
6.18e+04,3.05e-02,1.72e-03
6.28e+04,3.01e-02,2.26e-03
6.38e+04,2.96e-02,2.49e-03
6.48e+04,2.95e-02,2.48e-03
6.58e+04,2.84e-02,1.10e-03
6.68e+04,2.78e-02,1.07e-03
6.78e+04,2.78e-02,1.07e-03
6.87e+04,2.79e-02,1.08e-03
6.97e+04,2.74e-02,6.20e-04
7.07e+04,2.78e-02,1.34e-03
7.18e+04,2.93e-02,3.02e-03
7.28e+04,2.99e-02,2.77e-03
7.38e+04,3.04e-02,2.58e-03
7.47e+04,3.10e-02,1.85e-03
7.57e+04,3.00e-02,3.41e-03
7.67e+04,2.84e-02,2.65e-03
7.76e+04,2.84e-02,2.64e-03
7.87e+04,2.76e-02,2.35e-03
7.96e+04,2.64e-02,2.38e-03
8.00e+04,2.66e-02,2.23e-03


==> training/training_JDD_normal_5.txt <==
epoch,mean,std
0.00e+00,9.43e-01,1.58e-01
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
0.00e+00,1.01e+00,0.00e+00
4.04e+02,9.43e-01,1.58e-01
1.38e+03,8.64e-01,2.05e-01
2.36e+03,7.81e-01,2.14e-01
3.34e+03,6.91e-01,1.84e-01
4.34e+03,5.97e-01,4.58e-02
5.32e+03,5.75e-01,3.14e-02
6.30e+03,5.05e-01,1.33e-01
7.28e+03,4.13e-01,1.98e-01
8.27e+03,3.24e-01,2.13e-01
9.25e+03,2.32e-01,1.92e-01
1.02e+04,1.45e-01,7.25e-02
1.12e+04,1.09e-01,2.15e-02
1.22e+04,9.89e-02,1.74e-02
1.32e+04,8.96e-02,1.68e-02
1.42e+04,8.96e-02,1.68e-02
1.51e+04,8.25e-02,7.00e-03
1.61e+04,8.29e-02,7.61e-03
1.71e+04,7.69e-02,1.46e-02
1.81e+04,7.34e-02,1.79e-02
1.91e+04,6.84e-02,1.78e-02
2.00e+04,6.43e-02,1.64e-02
2.10e+04,5.61e-02,3.60e-03
2.20e+04,5.63e-02,3.53e-03
2.30e+04,5.84e-02,4.82e-03
2.40e+04,5.76e-02,5.08e-03
2.49e+04,5.49e-02,6.27e-03
2.59e+04,5.63e-02,6.34e-03
2.69e+04,5.43e-02,8.07e-03
2.79e+04,5.19e-02,5.68e-03
2.89e+04,5.02e-02,5.82e-03
2.99e+04,5.01e-02,5.95e-03
3.09e+04,4.90e-02,3.99e-03
3.18e+04,4.91e-02,3.81e-03
3.28e+04,4.75e-02,3.77e-03
3.38e+04,4.73e-02,3.84e-03
3.48e+04,4.60e-02,5.17e-03
3.58e+04,4.41e-02,2.58e-03
3.68e+04,4.42e-02,2.65e-03
3.77e+04,4.37e-02,2.85e-03
3.87e+04,4.27e-02,2.84e-03
3.97e+04,4.28e-02,2.66e-03
4.07e+04,4.12e-02,3.51e-03
4.16e+04,3.90e-02,2.84e-03
4.26e+04,3.83e-02,2.36e-03
4.36e+04,3.80e-02,2.04e-03
4.46e+04,3.63e-02,2.79e-03
4.56e+04,3.69e-02,3.15e-03
4.65e+04,3.83e-02,3.71e-03
4.75e+04,3.79e-02,3.78e-03
4.85e+04,3.76e-02,3.72e-03
4.95e+04,3.91e-02,2.15e-03
5.05e+04,3.86e-02,2.26e-03
5.14e+04,4.01e-02,5.26e-03
5.24e+04,3.96e-02,5.67e-03
5.34e+04,3.95e-02,5.74e-03
5.44e+04,3.91e-02,5.81e-03
5.53e+04,3.94e-02,5.73e-03
5.63e+04,3.68e-02,1.60e-03
5.73e+04,3.85e-02,2.64e-03
5.83e+04,3.89e-02,2.48e-03
5.93e+04,3.88e-02,2.59e-03
6.02e+04,3.81e-02,3.05e-03
6.12e+04,3.72e-02,4.07e-03
6.22e+04,3.50e-02,3.12e-03
6.32e+04,3.40e-02,2.10e-03
6.41e+04,3.43e-02,2.78e-03
6.51e+04,3.40e-02,2.77e-03
6.61e+04,3.42e-02,2.63e-03
6.71e+04,3.45e-02,2.36e-03
6.80e+04,3.40e-02,2.81e-03
6.90e+04,3.27e-02,9.91e-04
7.00e+04,3.23e-02,1.10e-03
7.10e+04,3.16e-02,1.43e-03
7.19e+04,3.12e-02,9.12e-04
7.29e+04,3.16e-02,1.21e-03
7.39e+04,3.08e-02,1.76e-03
7.49e+04,3.04e-02,1.90e-03
7.58e+04,3.07e-02,1.92e-03
7.68e+04,3.20e-02,3.78e-03
7.78e+04,3.15e-02,3.76e-03
7.88e+04,3.26e-02,3.45e-03
7.98e+04,3.29e-02,3.18e-03
8.00e+04,3.33e-02,3.09e-03


==> training/training_use_5g_1_channel_proakis_c_n_132_Mb_2_const_qam_GNN_attention_head_4_working_50.txt <==
epoch,mean,std
0.00e+00,7.70e-01,1.82e-01
0.00e+00,7.78e-01,1.84e-01
0.00e+00,7.86e-01,1.85e-01
0.00e+00,7.95e-01,1.86e-01
0.00e+00,8.03e-01,1.86e-01
0.00e+00,8.11e-01,1.86e-01
0.00e+00,8.19e-01,1.86e-01
0.00e+00,8.27e-01,1.85e-01
0.00e+00,8.35e-01,1.85e-01
0.00e+00,8.43e-01,1.83e-01
0.00e+00,8.51e-01,1.82e-01
0.00e+00,8.59e-01,1.80e-01
0.00e+00,8.67e-01,1.78e-01
0.00e+00,8.75e-01,1.76e-01
0.00e+00,8.83e-01,1.73e-01
0.00e+00,8.90e-01,1.70e-01
0.00e+00,8.98e-01,1.67e-01
7.20e+01,9.02e-01,1.63e-01
1.42e+02,9.05e-01,1.59e-01
2.07e+02,9.07e-01,1.57e-01
2.69e+02,9.08e-01,1.55e-01
3.31e+02,9.08e-01,1.54e-01
3.91e+02,9.08e-01,1.54e-01
4.51e+02,9.09e-01,1.54e-01
5.11e+02,9.09e-01,1.53e-01
5.70e+02,9.09e-01,1.53e-01
6.29e+02,9.09e-01,1.54e-01
6.89e+02,9.08e-01,1.54e-01
7.48e+02,9.08e-01,1.54e-01
8.07e+02,9.08e-01,1.55e-01
8.67e+02,9.07e-01,1.57e-01
9.26e+02,9.05e-01,1.59e-01
9.85e+02,9.02e-01,1.63e-01
1.04e+03,8.98e-01,1.67e-01
1.10e+03,8.90e-01,1.70e-01
1.16e+03,8.83e-01,1.73e-01
1.22e+03,8.75e-01,1.76e-01
1.28e+03,8.67e-01,1.78e-01
1.34e+03,8.59e-01,1.80e-01
1.40e+03,8.51e-01,1.82e-01
1.46e+03,8.43e-01,1.83e-01
1.52e+03,8.35e-01,1.85e-01
1.57e+03,8.27e-01,1.85e-01
1.63e+03,8.19e-01,1.86e-01
1.69e+03,8.11e-01,1.86e-01
1.75e+03,8.03e-01,1.86e-01
1.80e+03,7.95e-01,1.86e-01
1.86e+03,7.86e-01,1.85e-01
1.92e+03,7.78e-01,1.84e-01
1.97e+03,7.70e-01,1.82e-01
2.03e+03,7.61e-01,1.80e-01
2.08e+03,7.53e-01,1.78e-01
2.14e+03,7.45e-01,1.75e-01
2.20e+03,7.36e-01,1.72e-01
2.25e+03,7.28e-01,1.69e-01
2.31e+03,7.19e-01,1.65e-01
2.36e+03,7.11e-01,1.60e-01
2.42e+03,7.02e-01,1.55e-01
2.48e+03,6.94e-01,1.49e-01
2.53e+03,6.86e-01,1.42e-01
2.59e+03,6.77e-01,1.34e-01
2.64e+03,6.69e-01,1.26e-01
2.70e+03,6.60e-01,1.16e-01
2.75e+03,6.52e-01,1.04e-01
2.81e+03,6.43e-01,9.07e-02
2.86e+03,6.35e-01,7.35e-02
2.92e+03,6.26e-01,4.96e-02
2.98e+03,6.20e-01,3.71e-02
3.03e+03,6.16e-01,2.94e-02
3.09e+03,6.14e-01,2.81e-02
3.14e+03,6.12e-01,2.71e-02
3.20e+03,6.10e-01,2.63e-02
3.25e+03,6.09e-01,2.56e-02
3.31e+03,6.07e-01,2.49e-02
3.36e+03,6.05e-01,2.35e-02
3.42e+03,6.03e-01,2.26e-02
3.47e+03,6.02e-01,2.17e-02
3.53e+03,6.00e-01,2.06e-02
3.58e+03,5.99e-01,2.04e-02
3.64e+03,5.97e-01,1.98e-02
3.70e+03,5.96e-01,2.00e-02
3.75e+03,5.95e-01,1.99e-02
3.81e+03,5.92e-01,2.31e-02
3.86e+03,5.89e-01,2.64e-02
3.92e+03,5.85e-01,3.50e-02
3.97e+03,5.81e-01,4.09e-02
4.03e+03,5.76e-01,4.71e-02
4.08e+03,5.71e-01,5.49e-02
4.14e+03,5.67e-01,5.90e-02
4.20e+03,5.63e-01,6.28e-02
4.25e+03,5.60e-01,6.44e-02
4.31e+03,5.53e-01,7.40e-02
4.36e+03,5.48e-01,7.84e-02
4.42e+03,5.44e-01,8.10e-02
4.48e+03,5.39e-01,8.42e-02
4.53e+03,5.35e-01,8.52e-02
4.59e+03,5.30e-01,8.98e-02
4.64e+03,5.24e-01,9.53e-02
4.70e+03,5.18e-01,9.98e-02
4.76e+03,5.12e-01,1.04e-01
4.81e+03,5.06e-01,1.06e-01
4.87e+03,5.00e-01,1.11e-01
4.93e+03,4.92e-01,1.16e-01
4.98e+03,4.86e-01,1.19e-01
5.04e+03,4.79e-01,1.23e-01
5.10e+03,4.71e-01,1.28e-01
5.15e+03,4.63e-01,1.32e-01
5.21e+03,4.57e-01,1.34e-01
5.26e+03,4.49e-01,1.38e-01
5.32e+03,4.41e-01,1.40e-01
5.38e+03,4.33e-01,1.42e-01
5.44e+03,4.25e-01,1.44e-01
5.49e+03,4.17e-01,1.46e-01
5.55e+03,4.09e-01,1.47e-01
5.60e+03,4.01e-01,1.49e-01
5.66e+03,3.93e-01,1.50e-01
5.72e+03,3.85e-01,1.50e-01
5.77e+03,3.77e-01,1.51e-01
5.83e+03,3.69e-01,1.51e-01
5.89e+03,3.61e-01,1.50e-01
5.94e+03,3.52e-01,1.49e-01
6.00e+03,3.45e-01,1.47e-01
6.06e+03,3.37e-01,1.45e-01
6.11e+03,3.28e-01,1.43e-01
6.17e+03,3.19e-01,1.41e-01
6.23e+03,3.11e-01,1.38e-01
6.28e+03,3.03e-01,1.34e-01
6.34e+03,2.94e-01,1.30e-01
6.40e+03,2.85e-01,1.26e-01
6.46e+03,2.77e-01,1.21e-01
6.51e+03,2.69e-01,1.15e-01
6.57e+03,2.60e-01,1.08e-01
6.63e+03,2.53e-01,1.04e-01
6.68e+03,2.46e-01,9.96e-02
6.74e+03,2.40e-01,9.74e-02
6.80e+03,2.34e-01,9.50e-02
6.86e+03,2.28e-01,9.30e-02
6.91e+03,2.23e-01,9.18e-02
6.97e+03,2.17e-01,8.89e-02
7.03e+03,2.12e-01,8.55e-02
7.08e+03,2.05e-01,8.00e-02
7.14e+03,2.01e-01,7.98e-02
7.20e+03,1.96e-01,7.78e-02
7.25e+03,1.91e-01,7.33e-02
7.31e+03,1.86e-01,6.94e-02
7.37e+03,1.80e-01,6.11e-02
7.42e+03,1.76e-01,5.82e-02
7.48e+03,1.72e-01,5.63e-02
7.54e+03,1.68e-01,5.42e-02
7.60e+03,1.64e-01,5.13e-02
7.65e+03,1.60e-01,4.63e-02
7.71e+03,1.57e-01,4.45e-02
7.77e+03,1.54e-01,4.42e-02
7.82e+03,1.51e-01,3.94e-02
7.88e+03,1.48e-01,3.84e-02
7.94e+03,1.46e-01,3.73e-02
8.00e+03,1.44e-01,3.69e-02
8.05e+03,1.41e-01,3.38e-02
8.11e+03,1.39e-01,3.38e-02
8.17e+03,1.37e-01,3.33e-02
8.22e+03,1.35e-01,3.12e-02
8.28e+03,1.34e-01,3.02e-02
8.34e+03,1.32e-01,2.92e-02
8.39e+03,1.30e-01,2.85e-02
8.45e+03,1.29e-01,2.83e-02
8.51e+03,1.27e-01,2.71e-02
8.56e+03,1.26e-01,2.63e-02
8.62e+03,1.24e-01,2.63e-02
8.68e+03,1.23e-01,2.57e-02
8.74e+03,1.21e-01,2.43e-02
8.79e+03,1.20e-01,2.43e-02
8.85e+03,1.18e-01,2.15e-02
8.91e+03,1.17e-01,1.98e-02
8.96e+03,1.16e-01,1.96e-02
9.02e+03,1.14e-01,1.96e-02
9.08e+03,1.13e-01,1.83e-02
9.14e+03,1.11e-01,1.74e-02
9.19e+03,1.11e-01,1.71e-02
9.25e+03,1.10e-01,1.74e-02
9.31e+03,1.09e-01,1.80e-02
9.36e+03,1.07e-01,1.64e-02
9.42e+03,1.06e-01,1.54e-02
9.48e+03,1.05e-01,1.54e-02
9.54e+03,1.04e-01,1.52e-02
9.59e+03,1.03e-01,1.46e-02
9.65e+03,1.02e-01,1.49e-02
9.71e+03,1.01e-01,1.53e-02
9.76e+03,1.00e-01,1.52e-02
9.82e+03,9.96e-02,1.53e-02
9.88e+03,9.85e-02,1.51e-02
9.94e+03,9.84e-02,1.52e-02
9.99e+03,9.74e-02,1.55e-02
1.00e+04,9.69e-02,1.57e-02
1.01e+04,9.64e-02,1.53e-02
1.02e+04,9.56e-02,1.54e-02
1.02e+04,9.49e-02,1.53e-02
1.03e+04,9.42e-02,1.51e-02
1.03e+04,9.41e-02,1.50e-02
1.04e+04,9.35e-02,1.54e-02
1.04e+04,9.30e-02,1.55e-02
1.05e+04,9.21e-02,1.53e-02
1.06e+04,9.15e-02,1.52e-02
1.06e+04,9.15e-02,1.52e-02
1.07e+04,9.05e-02,1.50e-02
1.07e+04,9.00e-02,1.52e-02
1.08e+04,8.91e-02,1.46e-02
1.08e+04,8.82e-02,1.45e-02
1.09e+04,8.81e-02,1.45e-02
1.10e+04,8.79e-02,1.45e-02
1.10e+04,8.79e-02,1.45e-02
1.11e+04,8.78e-02,1.43e-02
1.11e+04,8.70e-02,1.36e-02
1.12e+04,8.63e-02,1.33e-02
1.13e+04,8.57e-02,1.35e-02
1.13e+04,8.50e-02,1.34e-02
1.14e+04,8.46e-02,1.32e-02
1.14e+04,8.42e-02,1.30e-02
1.15e+04,8.38e-02,1.31e-02
1.16e+04,8.32e-02,1.33e-02
1.16e+04,8.26e-02,1.35e-02
1.17e+04,8.21e-02,1.36e-02
1.17e+04,8.11e-02,1.15e-02
1.18e+04,8.06e-02,1.14e-02
1.18e+04,8.02e-02,1.14e-02
1.19e+04,7.99e-02,1.13e-02
1.20e+04,7.99e-02,1.13e-02
1.20e+04,7.97e-02,1.12e-02
1.21e+04,7.91e-02,1.08e-02
1.21e+04,7.89e-02,1.09e-02
1.22e+04,7.86e-02,1.11e-02
1.23e+04,7.78e-02,1.15e-02
1.23e+04,7.78e-02,1.16e-02
1.24e+04,7.76e-02,1.16e-02
1.24e+04,7.69e-02,1.15e-02
1.25e+04,7.64e-02,1.16e-02
1.26e+04,7.62e-02,1.18e-02
1.26e+04,7.59e-02,1.20e-02
1.27e+04,7.56e-02,1.21e-02
1.27e+04,7.55e-02,1.21e-02
1.28e+04,7.51e-02,1.23e-02
1.29e+04,7.44e-02,1.24e-02
1.29e+04,7.42e-02,1.26e-02
1.30e+04,7.42e-02,1.26e-02
1.30e+04,7.35e-02,1.21e-02
1.31e+04,7.31e-02,1.24e-02
1.32e+04,7.27e-02,1.25e-02
1.32e+04,7.23e-02,1.26e-02
1.33e+04,7.15e-02,1.19e-02
1.33e+04,7.14e-02,1.19e-02
1.34e+04,7.09e-02,1.21e-02
1.35e+04,7.07e-02,1.21e-02
1.35e+04,7.05e-02,1.21e-02
1.36e+04,7.72e-02,5.18e-02
1.36e+04,7.73e-02,5.18e-02
1.37e+04,7.71e-02,5.18e-02
1.38e+04,7.69e-02,5.19e-02
1.38e+04,7.66e-02,5.20e-02
1.39e+04,7.61e-02,5.19e-02
1.39e+04,7.57e-02,5.19e-02
1.40e+04,7.51e-02,5.19e-02
1.41e+04,7.40e-02,5.16e-02
1.41e+04,7.35e-02,5.17e-02
1.42e+04,7.31e-02,5.17e-02
1.42e+04,7.29e-02,5.18e-02
1.43e+04,7.27e-02,5.18e-02
1.44e+04,7.23e-02,5.18e-02
1.44e+04,7.21e-02,5.18e-02
1.45e+04,7.20e-02,5.18e-02
1.45e+04,7.18e-02,5.19e-02
1.46e+04,7.17e-02,5.19e-02
1.47e+04,7.14e-02,5.20e-02
1.47e+04,7.12e-02,5.20e-02
1.48e+04,7.09e-02,5.20e-02
1.48e+04,7.07e-02,5.20e-02
1.49e+04,7.04e-02,5.21e-02
1.50e+04,6.99e-02,5.21e-02
1.50e+04,6.93e-02,5.21e-02
1.51e+04,6.90e-02,5.21e-02
1.51e+04,6.86e-02,5.22e-02
1.52e+04,6.83e-02,5.22e-02
1.53e+04,6.85e-02,5.22e-02
1.53e+04,6.82e-02,5.22e-02
1.54e+04,6.80e-02,5.22e-02
1.54e+04,6.80e-02,5.22e-02
1.55e+04,6.77e-02,5.23e-02
1.56e+04,6.76e-02,5.23e-02
1.56e+04,6.74e-02,5.24e-02
1.57e+04,6.72e-02,5.24e-02
1.57e+04,6.67e-02,5.25e-02
1.58e+04,6.66e-02,5.25e-02
1.59e+04,6.67e-02,5.25e-02
1.59e+04,6.66e-02,5.25e-02
1.60e+04,6.65e-02,5.25e-02
1.60e+04,6.64e-02,5.25e-02
1.61e+04,6.63e-02,5.25e-02
1.62e+04,6.62e-02,5.25e-02
1.62e+04,6.61e-02,5.25e-02
1.63e+04,6.59e-02,5.25e-02
1.63e+04,6.56e-02,5.26e-02
1.64e+04,6.56e-02,5.26e-02
1.65e+04,6.54e-02,5.26e-02
1.65e+04,6.50e-02,5.27e-02
1.66e+04,5.75e-02,7.04e-03
1.66e+04,5.70e-02,6.46e-03
1.67e+04,5.69e-02,6.45e-03
1.68e+04,5.67e-02,6.32e-03
1.68e+04,5.67e-02,6.29e-03
1.69e+04,5.63e-02,5.67e-03
1.69e+04,5.63e-02,5.67e-03
1.70e+04,5.61e-02,5.75e-03
1.71e+04,5.59e-02,5.70e-03
1.71e+04,5.59e-02,5.72e-03
1.72e+04,5.61e-02,5.82e-03
1.72e+04,5.60e-02,5.89e-03
1.73e+04,5.58e-02,5.81e-03
1.73e+04,5.56e-02,5.98e-03
1.74e+04,5.53e-02,5.74e-03
1.75e+04,5.49e-02,5.39e-03
1.75e+04,5.48e-02,5.42e-03
1.76e+04,5.45e-02,5.65e-03
1.76e+04,5.45e-02,5.63e-03
1.77e+04,5.42e-02,5.07e-03
1.77e+04,5.44e-02,5.23e-03
1.78e+04,5.41e-02,5.18e-03
1.79e+04,5.40e-02,5.13e-03
1.79e+04,5.40e-02,5.11e-03
1.80e+04,5.40e-02,5.11e-03
1.80e+04,5.39e-02,5.16e-03
1.81e+04,5.39e-02,5.17e-03
1.81e+04,5.38e-02,5.20e-03
1.82e+04,5.37e-02,5.06e-03
1.83e+04,5.39e-02,5.44e-03
1.83e+04,5.38e-02,5.46e-03
1.84e+04,5.37e-02,5.33e-03
1.84e+04,5.37e-02,5.31e-03
1.85e+04,5.37e-02,5.32e-03
1.85e+04,5.35e-02,5.45e-03
1.86e+04,5.36e-02,5.44e-03
1.87e+04,5.34e-02,5.55e-03
1.87e+04,5.33e-02,5.58e-03
1.88e+04,5.32e-02,5.52e-03
1.88e+04,5.33e-02,5.54e-03
1.89e+04,5.30e-02,5.19e-03
1.89e+04,5.29e-02,5.15e-03
1.90e+04,5.30e-02,5.18e-03
1.91e+04,5.29e-02,5.20e-03
1.91e+04,5.29e-02,5.20e-03
1.92e+04,5.28e-02,5.20e-03
1.92e+04,5.30e-02,5.13e-03
1.93e+04,5.28e-02,5.32e-03
1.93e+04,5.27e-02,5.30e-03
1.94e+04,5.26e-02,5.33e-03
1.95e+04,5.26e-02,5.36e-03
1.95e+04,5.25e-02,5.41e-03
1.96e+04,5.23e-02,5.36e-03
1.96e+04,5.21e-02,5.48e-03
1.97e+04,5.19e-02,5.57e-03
1.98e+04,5.23e-02,6.15e-03
1.98e+04,5.20e-02,5.91e-03
1.99e+04,5.19e-02,5.98e-03
1.99e+04,5.18e-02,6.02e-03
2.00e+04,5.16e-02,6.18e-03
2.00e+04,5.14e-02,5.90e-03
2.01e+04,5.12e-02,6.06e-03
2.02e+04,5.10e-02,6.09e-03
2.02e+04,5.10e-02,6.10e-03
2.03e+04,5.09e-02,6.17e-03
2.03e+04,5.08e-02,6.28e-03
2.04e+04,5.06e-02,6.33e-03
2.04e+04,5.08e-02,6.24e-03
2.05e+04,5.07e-02,6.30e-03
2.06e+04,5.04e-02,6.17e-03
2.06e+04,5.01e-02,5.90e-03
2.07e+04,5.01e-02,5.91e-03
2.07e+04,4.97e-02,6.05e-03
2.08e+04,4.95e-02,5.98e-03
2.09e+04,4.93e-02,6.03e-03
2.09e+04,4.92e-02,6.05e-03
2.10e+04,4.92e-02,6.05e-03
2.10e+04,4.92e-02,6.05e-03
2.11e+04,4.90e-02,6.14e-03
2.11e+04,4.85e-02,5.56e-03
2.12e+04,4.83e-02,5.62e-03
2.13e+04,4.80e-02,5.52e-03
2.13e+04,4.80e-02,5.49e-03
2.14e+04,4.78e-02,5.57e-03
2.14e+04,4.77e-02,5.70e-03
2.15e+04,4.74e-02,5.77e-03
2.16e+04,4.75e-02,5.76e-03
2.16e+04,4.74e-02,5.76e-03
2.17e+04,4.71e-02,5.77e-03
2.17e+04,4.68e-02,5.63e-03
2.18e+04,4.67e-02,5.61e-03
2.18e+04,4.63e-02,5.43e-03
2.19e+04,4.60e-02,5.26e-03
2.20e+04,4.58e-02,5.34e-03
2.20e+04,4.59e-02,5.48e-03
2.21e+04,4.57e-02,5.46e-03
2.21e+04,4.54e-02,5.24e-03
2.22e+04,4.54e-02,5.25e-03
2.22e+04,4.54e-02,5.21e-03
2.23e+04,4.55e-02,5.29e-03
2.24e+04,4.61e-02,7.05e-03
2.24e+04,4.60e-02,7.07e-03
2.25e+04,4.58e-02,7.13e-03
2.25e+04,4.60e-02,7.19e-03
2.26e+04,4.59e-02,7.21e-03
2.27e+04,4.54e-02,6.27e-03
2.27e+04,4.53e-02,6.19e-03
2.28e+04,4.52e-02,6.22e-03
2.28e+04,4.51e-02,6.23e-03
2.29e+04,4.51e-02,6.24e-03
2.29e+04,4.50e-02,6.20e-03
2.30e+04,4.50e-02,6.20e-03
2.31e+04,4.49e-02,6.21e-03
2.31e+04,4.48e-02,6.24e-03
2.32e+04,4.48e-02,6.29e-03
2.32e+04,4.48e-02,6.28e-03
2.33e+04,4.49e-02,6.40e-03
2.33e+04,4.49e-02,6.38e-03
2.34e+04,4.48e-02,6.42e-03
2.35e+04,4.48e-02,6.42e-03
2.35e+04,4.46e-02,6.49e-03
2.36e+04,4.45e-02,6.49e-03
2.36e+04,4.45e-02,6.48e-03
2.37e+04,4.45e-02,6.48e-03
2.38e+04,4.44e-02,6.51e-03
2.38e+04,4.44e-02,6.51e-03
2.39e+04,4.42e-02,6.50e-03
2.39e+04,4.41e-02,6.47e-03
2.40e+04,4.42e-02,6.46e-03
2.40e+04,4.42e-02,6.49e-03
2.41e+04,4.41e-02,6.55e-03
2.42e+04,4.40e-02,6.60e-03
2.42e+04,4.41e-02,6.73e-03
2.43e+04,4.41e-02,6.73e-03
2.43e+04,4.42e-02,6.69e-03
2.44e+04,4.41e-02,6.75e-03
2.44e+04,4.39e-02,6.83e-03
2.45e+04,4.38e-02,6.83e-03
2.46e+04,4.39e-02,6.81e-03
2.46e+04,4.38e-02,6.87e-03
2.47e+04,4.38e-02,6.87e-03
2.47e+04,4.38e-02,6.86e-03
2.48e+04,4.38e-02,6.91e-03
2.49e+04,4.38e-02,6.91e-03
2.49e+04,4.34e-02,6.68e-03
2.50e+04,4.32e-02,6.82e-03
2.50e+04,4.31e-02,6.85e-03
2.51e+04,4.29e-02,6.98e-03
2.51e+04,4.29e-02,6.95e-03
2.52e+04,4.26e-02,6.85e-03
2.53e+04,4.18e-02,4.54e-03
2.53e+04,4.19e-02,4.60e-03
2.54e+04,4.22e-02,4.92e-03
2.54e+04,4.20e-02,4.69e-03
2.55e+04,4.19e-02,4.73e-03
2.56e+04,4.18e-02,4.71e-03
2.56e+04,4.20e-02,4.92e-03
2.57e+04,4.20e-02,4.92e-03
2.57e+04,4.21e-02,4.97e-03
2.58e+04,4.19e-02,5.18e-03
2.58e+04,4.16e-02,5.17e-03
2.59e+04,4.18e-02,5.28e-03
2.60e+04,4.19e-02,5.32e-03
2.60e+04,4.18e-02,5.40e-03
2.61e+04,4.17e-02,5.42e-03
2.61e+04,4.15e-02,5.51e-03
2.62e+04,4.13e-02,5.23e-03
2.62e+04,4.11e-02,5.20e-03
2.63e+04,4.13e-02,5.25e-03
2.64e+04,4.12e-02,5.16e-03
2.64e+04,4.13e-02,5.14e-03
2.65e+04,4.13e-02,5.14e-03
2.65e+04,4.12e-02,5.15e-03
2.66e+04,4.12e-02,5.15e-03
2.67e+04,4.11e-02,5.16e-03
2.67e+04,4.10e-02,5.15e-03
2.68e+04,4.09e-02,5.21e-03
2.68e+04,4.09e-02,5.20e-03
2.69e+04,4.08e-02,5.15e-03
2.69e+04,4.07e-02,5.26e-03
2.70e+04,4.07e-02,5.25e-03
2.71e+04,4.07e-02,5.24e-03
2.71e+04,4.04e-02,4.85e-03
2.72e+04,4.03e-02,4.85e-03
2.72e+04,4.05e-02,5.00e-03
2.73e+04,4.06e-02,4.97e-03
2.74e+04,4.06e-02,4.93e-03
2.74e+04,4.05e-02,4.92e-03
2.75e+04,4.06e-02,5.01e-03
2.75e+04,4.06e-02,5.05e-03
2.76e+04,4.05e-02,5.03e-03
2.76e+04,4.05e-02,5.05e-03
2.77e+04,4.05e-02,5.05e-03
2.78e+04,4.05e-02,5.06e-03
2.78e+04,4.06e-02,5.08e-03
2.79e+04,4.07e-02,4.97e-03
2.79e+04,4.07e-02,4.97e-03
2.80e+04,4.09e-02,4.86e-03
2.81e+04,4.07e-02,4.97e-03
2.81e+04,4.06e-02,5.02e-03
2.82e+04,4.06e-02,5.00e-03
2.82e+04,4.05e-02,4.91e-03
2.83e+04,4.02e-02,4.48e-03
2.83e+04,4.02e-02,4.47e-03
2.84e+04,4.01e-02,4.50e-03
2.85e+04,4.01e-02,4.50e-03
2.85e+04,3.97e-02,4.25e-03
2.86e+04,3.96e-02,4.24e-03
2.86e+04,3.94e-02,4.12e-03
2.87e+04,3.96e-02,3.96e-03
2.88e+04,3.98e-02,3.97e-03
2.88e+04,3.96e-02,3.73e-03
2.89e+04,3.96e-02,3.68e-03
2.89e+04,3.95e-02,3.72e-03
2.90e+04,3.95e-02,3.81e-03
2.90e+04,3.95e-02,3.74e-03
2.91e+04,3.95e-02,3.75e-03
2.92e+04,3.95e-02,3.75e-03
2.92e+04,3.92e-02,3.70e-03
2.93e+04,3.90e-02,3.66e-03
2.93e+04,3.90e-02,3.64e-03
2.94e+04,3.89e-02,3.68e-03
2.95e+04,3.88e-02,3.73e-03
2.95e+04,3.88e-02,3.73e-03
2.96e+04,3.87e-02,3.74e-03
2.96e+04,3.87e-02,3.75e-03
2.97e+04,3.86e-02,3.78e-03
2.97e+04,3.86e-02,3.78e-03
2.98e+04,3.85e-02,3.75e-03
2.99e+04,3.88e-02,3.97e-03
2.99e+04,3.92e-02,4.68e-03
3.00e+04,3.91e-02,4.73e-03
3.00e+04,3.90e-02,4.77e-03
3.01e+04,3.89e-02,4.83e-03
3.01e+04,3.86e-02,4.62e-03
3.02e+04,3.86e-02,4.60e-03
3.03e+04,3.85e-02,4.61e-03
3.03e+04,3.86e-02,4.66e-03
3.04e+04,3.84e-02,4.54e-03
3.04e+04,3.84e-02,4.53e-03
3.05e+04,3.82e-02,4.61e-03
3.06e+04,3.80e-02,4.59e-03
3.06e+04,3.80e-02,4.59e-03
3.07e+04,3.80e-02,4.59e-03
3.07e+04,3.77e-02,4.59e-03
3.08e+04,3.76e-02,4.60e-03
3.08e+04,3.77e-02,4.62e-03
3.09e+04,3.77e-02,4.62e-03
3.10e+04,3.76e-02,4.65e-03
3.10e+04,3.77e-02,4.65e-03
3.11e+04,3.76e-02,4.64e-03
3.11e+04,3.75e-02,4.64e-03
3.12e+04,3.76e-02,4.65e-03
3.13e+04,3.73e-02,4.66e-03
3.13e+04,3.75e-02,4.80e-03
3.14e+04,3.75e-02,4.80e-03
3.14e+04,3.76e-02,4.75e-03
3.15e+04,3.76e-02,4.76e-03
3.15e+04,3.77e-02,4.78e-03
3.16e+04,3.76e-02,4.78e-03
3.17e+04,3.74e-02,4.73e-03
3.17e+04,3.71e-02,4.83e-03
3.18e+04,3.69e-02,4.71e-03
3.18e+04,3.69e-02,4.72e-03
3.19e+04,3.69e-02,4.72e-03
3.20e+04,3.68e-02,4.75e-03
3.20e+04,3.68e-02,4.75e-03
3.21e+04,3.68e-02,4.74e-03
3.21e+04,3.69e-02,4.72e-03
3.22e+04,3.70e-02,4.76e-03
3.22e+04,3.70e-02,4.75e-03
3.23e+04,3.69e-02,4.76e-03
3.24e+04,3.71e-02,4.88e-03
3.24e+04,3.71e-02,4.90e-03
3.25e+04,3.71e-02,4.90e-03
3.25e+04,3.70e-02,4.91e-03
3.26e+04,3.69e-02,4.97e-03
3.27e+04,3.68e-02,4.97e-03
3.27e+04,3.66e-02,5.04e-03
3.28e+04,3.64e-02,4.70e-03
3.28e+04,3.59e-02,3.81e-03
3.29e+04,3.59e-02,3.84e-03
3.29e+04,3.60e-02,3.87e-03
3.30e+04,3.59e-02,3.97e-03
3.31e+04,3.58e-02,3.99e-03
3.31e+04,3.57e-02,4.02e-03
3.32e+04,3.56e-02,4.02e-03
3.32e+04,3.53e-02,3.98e-03
3.33e+04,3.54e-02,3.97e-03
3.34e+04,3.53e-02,4.02e-03
3.34e+04,3.52e-02,4.05e-03
3.35e+04,3.53e-02,4.04e-03
3.35e+04,3.53e-02,4.04e-03
3.36e+04,3.54e-02,4.23e-03
3.36e+04,3.55e-02,4.19e-03
3.37e+04,3.54e-02,4.28e-03
3.38e+04,3.55e-02,4.42e-03
3.38e+04,3.54e-02,4.38e-03
3.39e+04,3.55e-02,4.36e-03
3.40e+04,3.55e-02,4.36e-03
3.40e+04,3.55e-02,4.38e-03
3.41e+04,3.56e-02,4.40e-03
3.41e+04,3.54e-02,4.39e-03
3.42e+04,3.55e-02,4.34e-03
3.43e+04,3.52e-02,4.16e-03
3.43e+04,3.51e-02,4.12e-03
3.44e+04,3.50e-02,4.09e-03
3.44e+04,3.51e-02,4.16e-03
3.45e+04,3.50e-02,4.07e-03
3.46e+04,3.49e-02,4.07e-03
3.46e+04,3.49e-02,4.05e-03
3.47e+04,3.50e-02,3.97e-03
3.47e+04,3.50e-02,3.97e-03
3.48e+04,3.50e-02,3.98e-03
3.49e+04,3.50e-02,3.98e-03
3.49e+04,3.51e-02,3.97e-03
3.50e+04,3.50e-02,3.96e-03
3.50e+04,3.50e-02,3.98e-03
3.51e+04,3.48e-02,4.00e-03
3.52e+04,3.48e-02,4.03e-03
3.52e+04,3.47e-02,4.04e-03
3.53e+04,3.47e-02,4.04e-03
3.53e+04,3.44e-02,3.88e-03
3.54e+04,3.44e-02,3.88e-03
3.55e+04,3.43e-02,3.91e-03
3.55e+04,3.42e-02,3.94e-03
3.56e+04,3.43e-02,3.91e-03
3.56e+04,3.44e-02,3.89e-03
3.57e+04,3.44e-02,3.89e-03
3.58e+04,3.42e-02,3.87e-03
3.58e+04,3.43e-02,3.83e-03
3.59e+04,3.43e-02,3.82e-03
3.59e+04,3.42e-02,3.77e-03
3.60e+04,3.43e-02,3.70e-03
3.61e+04,3.43e-02,3.70e-03
3.61e+04,3.43e-02,3.67e-03
3.62e+04,3.44e-02,3.71e-03
3.63e+04,3.45e-02,3.61e-03
3.63e+04,3.44e-02,3.66e-03
3.64e+04,3.45e-02,3.62e-03
3.64e+04,3.46e-02,3.58e-03
3.65e+04,3.45e-02,3.57e-03
3.66e+04,3.45e-02,3.57e-03
3.66e+04,3.44e-02,3.27e-03
3.67e+04,3.43e-02,3.32e-03
3.67e+04,3.44e-02,3.25e-03
3.68e+04,3.43e-02,3.09e-03
3.69e+04,3.42e-02,3.09e-03
3.69e+04,3.41e-02,3.08e-03
3.70e+04,3.41e-02,3.10e-03
3.70e+04,3.40e-02,3.05e-03
3.71e+04,3.40e-02,2.99e-03
3.72e+04,3.40e-02,2.97e-03
3.72e+04,3.39e-02,2.99e-03
3.73e+04,3.40e-02,2.94e-03
3.73e+04,3.39e-02,2.95e-03
3.74e+04,3.39e-02,2.95e-03
3.75e+04,3.36e-02,2.91e-03
3.75e+04,3.36e-02,2.92e-03
3.76e+04,3.36e-02,2.92e-03
3.76e+04,3.36e-02,2.93e-03
3.77e+04,3.35e-02,2.99e-03
3.78e+04,3.34e-02,2.99e-03
3.78e+04,3.35e-02,3.03e-03
3.79e+04,3.35e-02,3.03e-03
3.79e+04,3.35e-02,3.02e-03
3.80e+04,3.35e-02,3.14e-03
3.81e+04,3.35e-02,3.23e-03
3.81e+04,3.34e-02,3.28e-03
3.82e+04,3.32e-02,3.03e-03
3.83e+04,3.33e-02,3.05e-03
3.83e+04,3.33e-02,3.02e-03
3.84e+04,3.35e-02,2.96e-03
3.84e+04,3.37e-02,3.49e-03
3.85e+04,3.38e-02,3.52e-03
3.86e+04,3.39e-02,3.49e-03
3.86e+04,3.38e-02,3.56e-03
3.87e+04,3.38e-02,3.56e-03
3.87e+04,3.38e-02,3.58e-03
3.88e+04,3.38e-02,3.58e-03
3.89e+04,3.37e-02,3.59e-03
3.89e+04,3.39e-02,3.78e-03
3.90e+04,3.38e-02,3.84e-03
3.90e+04,3.37e-02,3.92e-03
3.91e+04,3.37e-02,3.96e-03
3.92e+04,3.36e-02,4.01e-03
3.92e+04,3.36e-02,4.02e-03
3.93e+04,3.34e-02,4.05e-03
3.93e+04,3.35e-02,4.03e-03
3.94e+04,3.34e-02,4.09e-03
3.94e+04,3.34e-02,4.09e-03
3.95e+04,3.32e-02,4.12e-03
3.96e+04,3.32e-02,4.12e-03
3.96e+04,3.32e-02,4.12e-03
3.97e+04,3.33e-02,4.10e-03
3.97e+04,3.32e-02,4.10e-03
3.98e+04,3.31e-02,3.87e-03
3.99e+04,3.30e-02,3.92e-03
3.99e+04,3.30e-02,3.91e-03
4.00e+04,3.30e-02,3.91e-03
4.00e+04,3.31e-02,3.95e-03
4.01e+04,3.29e-02,3.99e-03
4.02e+04,3.29e-02,4.00e-03
4.02e+04,3.30e-02,4.03e-03
4.03e+04,3.30e-02,4.03e-03
4.03e+04,3.29e-02,4.04e-03
4.04e+04,3.29e-02,4.04e-03
4.04e+04,3.30e-02,3.98e-03
4.05e+04,3.29e-02,4.01e-03
4.06e+04,3.29e-02,4.02e-03
4.06e+04,3.28e-02,4.06e-03
4.07e+04,3.29e-02,4.04e-03
4.07e+04,3.28e-02,4.06e-03
4.08e+04,3.27e-02,4.03e-03
4.09e+04,3.27e-02,4.03e-03
4.09e+04,3.27e-02,4.02e-03
4.10e+04,3.25e-02,3.86e-03
4.10e+04,3.26e-02,3.80e-03
4.11e+04,3.28e-02,3.75e-03
4.12e+04,3.28e-02,3.75e-03
4.12e+04,3.26e-02,3.73e-03
4.13e+04,3.25e-02,3.80e-03
4.13e+04,3.24e-02,3.75e-03
4.14e+04,3.22e-02,3.24e-03
4.15e+04,3.20e-02,3.18e-03
4.15e+04,3.20e-02,3.17e-03
4.16e+04,3.20e-02,3.21e-03
4.16e+04,3.19e-02,3.21e-03
4.17e+04,3.19e-02,3.20e-03
4.17e+04,3.19e-02,3.20e-03
4.18e+04,3.18e-02,3.25e-03
4.19e+04,3.15e-02,2.88e-03
4.19e+04,3.16e-02,2.85e-03
4.20e+04,3.17e-02,2.82e-03
4.20e+04,3.17e-02,2.81e-03
4.21e+04,3.17e-02,2.81e-03
4.22e+04,3.16e-02,2.65e-03
4.22e+04,3.16e-02,2.63e-03
4.23e+04,3.16e-02,2.62e-03
4.23e+04,3.16e-02,2.60e-03
4.24e+04,3.17e-02,2.71e-03
4.25e+04,3.17e-02,2.72e-03
4.25e+04,3.17e-02,2.71e-03
4.26e+04,3.15e-02,2.75e-03
4.26e+04,3.14e-02,2.72e-03
4.27e+04,3.14e-02,2.72e-03
4.28e+04,3.14e-02,2.72e-03
4.28e+04,3.15e-02,2.78e-03
4.29e+04,3.16e-02,2.98e-03
4.29e+04,3.16e-02,3.00e-03
4.30e+04,3.14e-02,2.84e-03
4.30e+04,3.15e-02,2.88e-03
4.31e+04,3.16e-02,2.88e-03
4.32e+04,3.14e-02,2.80e-03
4.32e+04,3.14e-02,2.79e-03
4.33e+04,3.13e-02,2.88e-03
4.33e+04,3.12e-02,2.89e-03
4.34e+04,3.12e-02,2.88e-03
4.35e+04,3.16e-02,3.51e-03
4.35e+04,3.16e-02,3.52e-03
4.36e+04,3.16e-02,3.52e-03
4.36e+04,3.16e-02,3.52e-03
4.37e+04,3.15e-02,3.55e-03
4.38e+04,3.15e-02,3.56e-03
4.38e+04,3.15e-02,3.57e-03
4.39e+04,3.14e-02,3.56e-03
4.39e+04,3.14e-02,3.56e-03
4.40e+04,3.13e-02,3.58e-03
4.40e+04,3.12e-02,3.56e-03
4.41e+04,3.12e-02,3.55e-03
4.42e+04,3.13e-02,3.57e-03
4.42e+04,3.13e-02,3.56e-03
4.43e+04,3.12e-02,3.57e-03
4.43e+04,3.30e-02,1.41e-02
4.44e+04,3.33e-02,1.41e-02
4.45e+04,3.33e-02,1.41e-02
4.45e+04,3.35e-02,1.41e-02
4.46e+04,3.35e-02,1.41e-02
4.46e+04,3.34e-02,1.41e-02
4.47e+04,3.35e-02,1.41e-02
4.48e+04,3.36e-02,1.41e-02
4.48e+04,3.37e-02,1.41e-02
4.49e+04,3.37e-02,1.41e-02
4.49e+04,3.37e-02,1.41e-02
4.50e+04,3.37e-02,1.41e-02
4.50e+04,3.39e-02,1.41e-02
4.51e+04,3.38e-02,1.41e-02
4.52e+04,3.37e-02,1.41e-02
4.52e+04,3.37e-02,1.41e-02
4.53e+04,3.37e-02,1.41e-02
4.53e+04,3.36e-02,1.41e-02
4.54e+04,3.36e-02,1.41e-02
4.55e+04,3.37e-02,1.41e-02
4.55e+04,3.38e-02,1.41e-02
4.56e+04,3.38e-02,1.41e-02
4.56e+04,3.38e-02,1.41e-02
4.57e+04,3.37e-02,1.41e-02
4.58e+04,3.35e-02,1.42e-02
4.58e+04,3.33e-02,1.41e-02
4.59e+04,3.34e-02,1.41e-02
4.59e+04,3.34e-02,1.41e-02
4.60e+04,3.32e-02,1.41e-02
4.61e+04,3.31e-02,1.42e-02
4.61e+04,3.31e-02,1.42e-02
4.62e+04,3.31e-02,1.42e-02
4.62e+04,3.30e-02,1.42e-02
4.63e+04,3.30e-02,1.42e-02
4.63e+04,3.29e-02,1.42e-02
4.64e+04,3.26e-02,1.41e-02
4.65e+04,3.26e-02,1.41e-02
4.65e+04,3.26e-02,1.41e-02
4.66e+04,3.26e-02,1.41e-02
4.66e+04,3.26e-02,1.41e-02
4.67e+04,3.26e-02,1.41e-02
4.68e+04,3.27e-02,1.41e-02
4.68e+04,3.26e-02,1.41e-02
4.69e+04,3.25e-02,1.42e-02
4.69e+04,3.26e-02,1.42e-02
4.70e+04,3.26e-02,1.42e-02
4.71e+04,3.26e-02,1.42e-02
4.71e+04,3.25e-02,1.42e-02
4.72e+04,3.26e-02,1.42e-02
4.72e+04,3.26e-02,1.41e-02
4.73e+04,3.08e-02,3.62e-03
4.73e+04,3.05e-02,3.20e-03
4.74e+04,3.04e-02,3.24e-03
4.75e+04,3.03e-02,3.21e-03
4.75e+04,3.04e-02,3.20e-03
4.76e+04,3.03e-02,3.21e-03
4.76e+04,3.03e-02,3.13e-03
4.77e+04,3.02e-02,3.06e-03
4.78e+04,3.02e-02,3.09e-03
4.78e+04,3.01e-02,3.09e-03
4.79e+04,3.01e-02,3.09e-03
4.79e+04,3.01e-02,3.07e-03
4.80e+04,2.98e-02,2.90e-03
4.81e+04,2.98e-02,2.85e-03
4.81e+04,2.98e-02,2.85e-03
4.82e+04,2.98e-02,2.80e-03
4.82e+04,2.98e-02,2.79e-03
4.83e+04,2.98e-02,2.80e-03
4.84e+04,2.98e-02,2.80e-03
4.84e+04,2.96e-02,2.55e-03
4.85e+04,2.95e-02,2.54e-03
4.85e+04,2.95e-02,2.52e-03
4.86e+04,2.94e-02,2.56e-03
4.86e+04,2.95e-02,2.53e-03
4.87e+04,2.94e-02,2.56e-03
4.88e+04,2.94e-02,2.55e-03
4.88e+04,2.94e-02,2.51e-03
4.89e+04,2.94e-02,2.51e-03
4.89e+04,2.95e-02,2.64e-03
4.90e+04,2.96e-02,2.59e-03
4.91e+04,2.95e-02,2.64e-03
4.91e+04,2.96e-02,2.63e-03
4.92e+04,2.96e-02,2.61e-03
4.92e+04,2.96e-02,2.61e-03
4.93e+04,2.98e-02,2.87e-03
4.94e+04,2.97e-02,2.93e-03
4.94e+04,2.96e-02,2.84e-03
4.95e+04,2.96e-02,2.83e-03
4.95e+04,2.99e-02,3.10e-03
4.96e+04,3.00e-02,3.11e-03
4.96e+04,2.99e-02,3.09e-03
4.97e+04,2.99e-02,3.06e-03
4.98e+04,2.99e-02,3.06e-03
4.98e+04,3.00e-02,3.06e-03
4.99e+04,3.00e-02,3.15e-03
4.99e+04,3.00e-02,3.13e-03
5.00e+04,3.01e-02,3.17e-03
5.01e+04,3.00e-02,3.21e-03
5.01e+04,3.00e-02,3.21e-03
5.02e+04,2.99e-02,3.27e-03
5.03e+04,2.98e-02,3.19e-03
5.03e+04,2.98e-02,3.19e-03
5.04e+04,2.98e-02,3.15e-03
5.04e+04,2.98e-02,3.13e-03
5.05e+04,2.98e-02,3.13e-03
5.06e+04,2.97e-02,3.17e-03
5.06e+04,2.97e-02,3.15e-03
5.07e+04,2.96e-02,3.14e-03
5.07e+04,2.95e-02,3.13e-03
5.08e+04,2.95e-02,3.12e-03
5.09e+04,2.97e-02,3.45e-03
5.09e+04,2.97e-02,3.45e-03
5.10e+04,2.97e-02,3.46e-03
5.10e+04,2.97e-02,3.47e-03
5.11e+04,2.98e-02,3.65e-03
5.12e+04,2.98e-02,3.65e-03
5.12e+04,2.98e-02,3.65e-03
5.13e+04,2.99e-02,3.66e-03
5.14e+04,2.98e-02,3.67e-03
5.14e+04,2.99e-02,3.67e-03
5.15e+04,2.98e-02,3.74e-03
5.15e+04,2.98e-02,3.74e-03
5.16e+04,2.99e-02,3.72e-03
5.17e+04,2.99e-02,3.73e-03
5.17e+04,3.01e-02,3.74e-03
5.18e+04,3.00e-02,3.77e-03
5.18e+04,2.99e-02,3.82e-03
5.19e+04,2.99e-02,3.82e-03
5.19e+04,2.98e-02,3.74e-03
5.20e+04,2.98e-02,3.75e-03
5.21e+04,2.99e-02,3.73e-03
5.21e+04,2.99e-02,3.73e-03
5.22e+04,2.99e-02,3.75e-03
5.22e+04,2.98e-02,3.75e-03
5.23e+04,2.99e-02,4.11e-03
5.24e+04,3.00e-02,4.07e-03
5.24e+04,3.00e-02,4.08e-03
5.25e+04,2.99e-02,4.08e-03
5.25e+04,2.97e-02,3.85e-03
5.26e+04,2.97e-02,3.82e-03
5.27e+04,2.97e-02,3.82e-03
5.27e+04,2.98e-02,3.90e-03
5.28e+04,2.99e-02,3.89e-03
5.28e+04,2.98e-02,3.90e-03
5.29e+04,2.96e-02,3.77e-03
5.30e+04,2.96e-02,3.77e-03
5.30e+04,2.95e-02,3.72e-03
5.31e+04,2.97e-02,3.71e-03
5.31e+04,2.96e-02,3.71e-03
5.32e+04,2.96e-02,3.68e-03
5.32e+04,2.95e-02,3.76e-03
5.33e+04,2.96e-02,3.74e-03
5.34e+04,2.96e-02,3.77e-03
5.34e+04,2.96e-02,3.77e-03
5.35e+04,2.96e-02,3.78e-03
5.35e+04,2.96e-02,3.76e-03
5.36e+04,2.96e-02,3.79e-03
5.37e+04,2.96e-02,3.79e-03
5.37e+04,2.96e-02,3.77e-03
5.38e+04,2.96e-02,3.77e-03
5.38e+04,2.93e-02,3.50e-03
5.39e+04,2.93e-02,3.50e-03
5.40e+04,2.95e-02,3.44e-03
5.40e+04,2.94e-02,3.46e-03
5.41e+04,2.93e-02,3.25e-03
5.41e+04,2.92e-02,3.28e-03
5.42e+04,2.92e-02,3.28e-03
5.42e+04,2.91e-02,3.27e-03
5.43e+04,2.92e-02,3.26e-03
5.44e+04,2.92e-02,3.27e-03
5.44e+04,2.93e-02,3.20e-03
5.45e+04,2.92e-02,3.22e-03
5.45e+04,2.91e-02,3.20e-03
5.46e+04,2.91e-02,3.21e-03
5.47e+04,2.89e-02,3.14e-03
5.47e+04,2.89e-02,3.14e-03
5.48e+04,2.90e-02,3.11e-03
5.48e+04,2.90e-02,3.13e-03
5.49e+04,2.89e-02,3.17e-03
5.50e+04,2.93e-02,4.48e-03
5.50e+04,2.93e-02,4.46e-03
5.51e+04,2.93e-02,4.50e-03
5.51e+04,2.92e-02,4.52e-03
5.52e+04,2.93e-02,4.53e-03
5.53e+04,2.90e-02,3.98e-03
5.53e+04,2.90e-02,3.98e-03
5.54e+04,2.90e-02,3.99e-03
5.54e+04,2.89e-02,4.02e-03
5.55e+04,2.90e-02,4.05e-03
5.55e+04,2.90e-02,4.05e-03
5.56e+04,2.89e-02,4.04e-03
5.57e+04,2.87e-02,3.94e-03
5.57e+04,2.87e-02,3.93e-03
5.58e+04,2.87e-02,3.92e-03
5.58e+04,2.87e-02,3.92e-03
5.59e+04,2.87e-02,3.92e-03
5.60e+04,2.86e-02,3.96e-03
5.60e+04,2.85e-02,3.91e-03
5.61e+04,2.84e-02,3.93e-03
5.61e+04,2.85e-02,3.92e-03
5.62e+04,2.85e-02,3.90e-03
5.63e+04,2.84e-02,3.94e-03
5.63e+04,2.83e-02,3.89e-03
5.64e+04,2.83e-02,3.89e-03
5.64e+04,2.83e-02,3.89e-03
5.65e+04,2.82e-02,3.90e-03
5.66e+04,2.83e-02,3.89e-03
5.66e+04,2.83e-02,3.91e-03
5.67e+04,2.83e-02,3.91e-03
5.67e+04,2.82e-02,3.92e-03
5.68e+04,2.82e-02,3.92e-03
5.68e+04,2.82e-02,3.90e-03
5.69e+04,2.82e-02,3.90e-03
5.70e+04,2.82e-02,3.88e-03
5.70e+04,2.81e-02,3.89e-03
5.71e+04,2.81e-02,3.90e-03
5.71e+04,2.81e-02,3.91e-03
5.72e+04,2.81e-02,3.92e-03
5.73e+04,2.81e-02,3.91e-03
5.73e+04,2.81e-02,3.93e-03
5.74e+04,2.81e-02,3.93e-03
5.74e+04,2.81e-02,3.93e-03
5.75e+04,2.82e-02,3.92e-03
5.76e+04,2.82e-02,3.94e-03
5.76e+04,2.82e-02,3.93e-03
5.77e+04,2.82e-02,3.93e-03
5.77e+04,2.82e-02,3.94e-03
5.78e+04,2.81e-02,3.90e-03
5.78e+04,2.81e-02,3.90e-03
5.79e+04,2.76e-02,1.95e-03
5.80e+04,2.77e-02,2.14e-03
5.80e+04,2.78e-02,2.21e-03
5.81e+04,2.79e-02,2.16e-03
5.81e+04,2.78e-02,2.11e-03
5.82e+04,2.77e-02,2.14e-03
5.83e+04,2.78e-02,2.22e-03
5.83e+04,2.78e-02,2.22e-03
5.84e+04,2.78e-02,2.23e-03
5.84e+04,2.77e-02,2.17e-03
5.85e+04,2.76e-02,2.15e-03
5.86e+04,2.76e-02,2.18e-03
5.86e+04,2.76e-02,2.18e-03
5.87e+04,2.76e-02,2.18e-03
5.87e+04,2.75e-02,2.18e-03
5.88e+04,2.75e-02,2.18e-03
5.88e+04,2.76e-02,2.32e-03
5.89e+04,2.77e-02,2.28e-03
5.90e+04,2.77e-02,2.27e-03
5.90e+04,2.76e-02,2.33e-03
5.91e+04,2.76e-02,2.34e-03
5.92e+04,2.75e-02,2.38e-03
5.92e+04,2.76e-02,2.34e-03
5.93e+04,2.75e-02,2.37e-03
5.93e+04,2.75e-02,2.36e-03
5.94e+04,2.75e-02,2.36e-03
5.94e+04,2.75e-02,2.36e-03
5.95e+04,2.76e-02,2.36e-03
5.96e+04,2.74e-02,2.33e-03
5.96e+04,2.74e-02,2.37e-03
5.97e+04,2.74e-02,2.37e-03
5.97e+04,2.75e-02,2.38e-03
5.98e+04,2.75e-02,2.38e-03
5.99e+04,2.74e-02,2.37e-03
5.99e+04,2.74e-02,2.37e-03
6.00e+04,2.74e-02,2.39e-03
6.00e+04,2.78e-02,3.26e-03
6.01e+04,2.79e-02,3.28e-03
6.02e+04,2.78e-02,3.26e-03
6.02e+04,2.77e-02,3.27e-03
6.03e+04,2.76e-02,3.24e-03
6.03e+04,2.76e-02,3.25e-03
6.04e+04,2.77e-02,3.32e-03
6.05e+04,2.77e-02,3.32e-03
6.05e+04,2.77e-02,3.35e-03
6.06e+04,2.76e-02,3.38e-03
6.06e+04,2.76e-02,3.43e-03
6.07e+04,2.76e-02,3.48e-03
6.07e+04,2.76e-02,3.48e-03
6.08e+04,2.76e-02,3.47e-03
6.09e+04,2.77e-02,3.50e-03
6.09e+04,2.76e-02,3.39e-03
6.10e+04,2.75e-02,3.33e-03
6.10e+04,2.75e-02,3.40e-03
6.11e+04,2.76e-02,3.47e-03
6.12e+04,2.77e-02,3.46e-03
6.12e+04,2.76e-02,3.41e-03
6.13e+04,2.76e-02,3.41e-03
6.13e+04,2.76e-02,3.39e-03
6.14e+04,2.77e-02,3.38e-03
6.15e+04,2.77e-02,3.38e-03
6.15e+04,2.78e-02,3.37e-03
6.16e+04,2.78e-02,3.38e-03
6.16e+04,2.77e-02,3.42e-03
6.17e+04,2.78e-02,3.42e-03
6.18e+04,2.77e-02,3.44e-03
6.18e+04,2.76e-02,3.35e-03
6.19e+04,2.76e-02,3.37e-03
6.19e+04,2.76e-02,3.38e-03
6.20e+04,2.77e-02,3.35e-03
6.20e+04,2.77e-02,3.36e-03
6.21e+04,2.78e-02,3.32e-03
6.22e+04,2.77e-02,3.35e-03
6.22e+04,2.78e-02,3.33e-03
6.23e+04,2.77e-02,3.34e-03
6.23e+04,2.78e-02,3.34e-03
6.24e+04,2.77e-02,3.34e-03
6.25e+04,2.77e-02,3.35e-03
6.25e+04,2.77e-02,3.36e-03
6.26e+04,2.77e-02,3.33e-03
6.26e+04,2.78e-02,3.34e-03
6.27e+04,2.77e-02,3.32e-03
6.28e+04,2.77e-02,3.34e-03
6.28e+04,2.77e-02,3.35e-03
6.29e+04,2.76e-02,3.36e-03
6.29e+04,2.76e-02,3.37e-03
6.30e+04,2.73e-02,2.50e-03
6.31e+04,2.73e-02,2.67e-03
6.31e+04,2.73e-02,2.67e-03
6.32e+04,2.73e-02,2.67e-03
6.32e+04,2.75e-02,2.69e-03
6.33e+04,2.73e-02,2.72e-03
6.33e+04,2.72e-02,2.62e-03
6.34e+04,2.72e-02,2.61e-03
6.35e+04,2.73e-02,2.58e-03
6.35e+04,2.73e-02,2.55e-03
6.36e+04,2.74e-02,2.49e-03
6.36e+04,2.73e-02,2.45e-03
6.37e+04,2.73e-02,2.44e-03
6.38e+04,2.72e-02,2.46e-03
6.38e+04,2.72e-02,2.40e-03
6.39e+04,2.72e-02,2.39e-03
6.39e+04,2.72e-02,2.40e-03
6.40e+04,2.73e-02,2.33e-03
6.41e+04,2.72e-02,2.21e-03
6.41e+04,2.71e-02,2.29e-03
6.42e+04,2.72e-02,2.47e-03
6.42e+04,2.72e-02,2.46e-03
6.43e+04,2.71e-02,2.46e-03
6.44e+04,2.70e-02,2.47e-03
6.44e+04,2.71e-02,2.51e-03
6.45e+04,2.70e-02,2.52e-03
6.45e+04,2.70e-02,2.50e-03
6.46e+04,2.70e-02,2.46e-03
6.46e+04,2.70e-02,2.46e-03
6.47e+04,2.70e-02,2.49e-03
6.48e+04,2.71e-02,2.59e-03
6.48e+04,2.70e-02,2.62e-03
6.49e+04,2.70e-02,2.62e-03
6.49e+04,2.69e-02,2.56e-03
6.50e+04,2.69e-02,2.57e-03
6.51e+04,2.68e-02,2.62e-03
6.51e+04,2.69e-02,2.59e-03
6.52e+04,2.69e-02,2.60e-03
6.52e+04,2.69e-02,2.60e-03
6.53e+04,2.69e-02,2.58e-03
6.54e+04,2.68e-02,2.61e-03
6.54e+04,2.69e-02,2.62e-03
6.55e+04,2.69e-02,2.63e-03
6.55e+04,2.68e-02,2.65e-03
6.56e+04,2.68e-02,2.62e-03
6.57e+04,2.68e-02,2.61e-03
6.57e+04,2.68e-02,2.64e-03
6.58e+04,2.67e-02,2.65e-03
6.58e+04,2.67e-02,2.66e-03
6.59e+04,2.67e-02,2.65e-03
6.60e+04,2.66e-02,2.70e-03
6.60e+04,2.65e-02,2.44e-03
6.61e+04,2.65e-02,2.44e-03
6.61e+04,2.65e-02,2.44e-03
6.62e+04,2.63e-02,2.34e-03
6.62e+04,2.64e-02,2.32e-03
6.63e+04,2.63e-02,2.35e-03
6.64e+04,2.63e-02,2.35e-03
6.64e+04,2.63e-02,2.34e-03
6.65e+04,2.63e-02,2.33e-03
6.65e+04,2.62e-02,2.31e-03
6.66e+04,2.63e-02,2.29e-03
6.67e+04,2.64e-02,2.41e-03
6.67e+04,2.64e-02,2.42e-03
6.68e+04,2.64e-02,2.41e-03
6.68e+04,2.64e-02,2.41e-03
6.69e+04,2.63e-02,2.40e-03
6.70e+04,2.63e-02,2.35e-03
6.70e+04,2.62e-02,2.35e-03
6.71e+04,2.63e-02,2.28e-03
6.71e+04,2.62e-02,2.13e-03
6.72e+04,2.62e-02,2.13e-03
6.72e+04,2.62e-02,2.13e-03
6.73e+04,2.63e-02,2.15e-03
6.74e+04,2.63e-02,2.26e-03
6.74e+04,2.64e-02,2.26e-03
6.75e+04,2.63e-02,2.26e-03
6.75e+04,2.64e-02,2.25e-03
6.76e+04,2.64e-02,2.29e-03
6.77e+04,2.65e-02,2.28e-03
6.77e+04,2.63e-02,2.15e-03
6.78e+04,2.65e-02,2.13e-03
6.78e+04,2.65e-02,2.16e-03
6.79e+04,2.65e-02,2.18e-03
6.80e+04,2.65e-02,2.19e-03
6.80e+04,2.66e-02,2.14e-03
6.81e+04,2.67e-02,2.15e-03
6.81e+04,2.67e-02,2.20e-03
6.82e+04,2.66e-02,2.23e-03
6.83e+04,2.67e-02,2.24e-03
6.83e+04,2.67e-02,2.21e-03
6.84e+04,2.67e-02,2.19e-03
6.84e+04,2.67e-02,2.17e-03
6.85e+04,2.67e-02,2.16e-03
6.86e+04,2.66e-02,2.29e-03
6.86e+04,2.66e-02,2.29e-03
6.87e+04,2.66e-02,2.25e-03
6.87e+04,2.66e-02,2.31e-03
6.88e+04,2.66e-02,2.30e-03
6.88e+04,2.66e-02,2.30e-03
6.89e+04,2.66e-02,2.25e-03
6.90e+04,2.66e-02,2.26e-03
6.90e+04,2.66e-02,2.31e-03
6.91e+04,2.66e-02,2.35e-03
6.91e+04,2.66e-02,2.34e-03
6.92e+04,2.67e-02,2.35e-03
6.93e+04,2.68e-02,2.38e-03
6.93e+04,2.69e-02,2.41e-03
6.94e+04,2.69e-02,2.50e-03
6.94e+04,2.70e-02,2.50e-03
6.95e+04,2.70e-02,2.49e-03
6.96e+04,2.71e-02,2.53e-03
6.96e+04,2.69e-02,2.45e-03
6.97e+04,2.69e-02,2.52e-03
6.97e+04,2.69e-02,2.52e-03
6.98e+04,2.69e-02,2.50e-03
6.99e+04,2.70e-02,2.50e-03
6.99e+04,2.71e-02,2.62e-03
7.00e+04,2.71e-02,2.63e-03
7.00e+04,2.71e-02,2.64e-03
7.01e+04,2.70e-02,2.57e-03
7.01e+04,2.69e-02,2.64e-03
7.02e+04,2.69e-02,2.64e-03
7.03e+04,2.68e-02,2.64e-03
7.03e+04,2.67e-02,2.54e-03
7.04e+04,2.67e-02,2.54e-03
7.04e+04,2.67e-02,2.54e-03
7.05e+04,2.66e-02,2.65e-03
7.06e+04,2.66e-02,2.61e-03
7.06e+04,2.64e-02,2.65e-03
7.07e+04,2.64e-02,2.67e-03
7.07e+04,2.64e-02,2.64e-03
7.08e+04,2.63e-02,2.63e-03
7.09e+04,2.62e-02,2.62e-03
7.09e+04,2.62e-02,2.62e-03
7.10e+04,2.62e-02,2.63e-03
7.10e+04,2.62e-02,2.63e-03
7.11e+04,2.61e-02,2.56e-03
7.12e+04,2.61e-02,2.57e-03
7.12e+04,2.62e-02,2.68e-03
7.13e+04,2.62e-02,2.68e-03
7.13e+04,2.61e-02,2.69e-03
7.14e+04,2.62e-02,2.69e-03
7.14e+04,2.62e-02,2.69e-03
7.15e+04,2.62e-02,2.66e-03
7.16e+04,2.62e-02,2.66e-03
7.16e+04,2.62e-02,2.66e-03
7.17e+04,2.63e-02,2.61e-03
7.17e+04,2.64e-02,2.68e-03
7.18e+04,2.64e-02,2.70e-03
7.19e+04,2.64e-02,2.70e-03
7.19e+04,2.64e-02,2.71e-03
7.20e+04,2.64e-02,2.68e-03
7.20e+04,2.64e-02,2.65e-03
7.21e+04,2.64e-02,2.65e-03
7.22e+04,2.64e-02,2.63e-03
7.22e+04,2.64e-02,2.65e-03
7.23e+04,2.63e-02,2.62e-03
7.23e+04,2.62e-02,2.50e-03
7.24e+04,2.61e-02,2.48e-03
7.25e+04,2.61e-02,2.50e-03
7.25e+04,2.60e-02,2.44e-03
7.26e+04,2.60e-02,2.44e-03
7.26e+04,2.61e-02,2.38e-03
7.27e+04,2.61e-02,2.39e-03
7.27e+04,2.61e-02,2.40e-03
7.28e+04,2.59e-02,2.43e-03
7.29e+04,2.58e-02,2.23e-03
7.29e+04,2.57e-02,2.36e-03
7.30e+04,2.57e-02,2.40e-03
7.30e+04,2.57e-02,2.43e-03
7.31e+04,2.58e-02,2.41e-03
7.32e+04,2.58e-02,2.41e-03
7.32e+04,2.58e-02,2.44e-03
7.33e+04,2.58e-02,2.41e-03
7.33e+04,2.58e-02,2.42e-03
7.34e+04,2.57e-02,2.43e-03
7.35e+04,2.58e-02,2.35e-03
7.35e+04,2.57e-02,2.37e-03
7.36e+04,2.57e-02,2.35e-03
7.36e+04,2.58e-02,2.37e-03
7.37e+04,2.58e-02,2.36e-03
7.38e+04,2.60e-02,2.50e-03
7.38e+04,2.61e-02,2.66e-03
7.39e+04,2.61e-02,2.68e-03
7.39e+04,2.60e-02,2.74e-03
7.40e+04,2.59e-02,2.73e-03
7.40e+04,2.59e-02,2.74e-03
7.41e+04,2.60e-02,2.73e-03
7.42e+04,2.59e-02,2.65e-03
7.42e+04,2.60e-02,2.66e-03
7.43e+04,2.60e-02,2.66e-03
7.43e+04,2.59e-02,2.65e-03
7.44e+04,2.59e-02,2.65e-03
7.45e+04,2.59e-02,2.62e-03
7.45e+04,2.59e-02,2.63e-03
7.46e+04,2.59e-02,2.64e-03
7.46e+04,2.59e-02,2.63e-03
7.47e+04,2.57e-02,2.57e-03
7.48e+04,2.58e-02,2.56e-03
7.48e+04,2.57e-02,2.56e-03
7.49e+04,2.57e-02,2.58e-03
7.49e+04,2.57e-02,2.61e-03
7.50e+04,2.57e-02,2.61e-03
7.50e+04,2.57e-02,2.63e-03
7.51e+04,2.58e-02,2.80e-03
7.52e+04,2.57e-02,2.68e-03
7.52e+04,2.58e-02,2.70e-03
7.53e+04,2.58e-02,2.76e-03
7.53e+04,2.58e-02,2.76e-03
7.54e+04,2.59e-02,2.75e-03
7.55e+04,2.58e-02,2.77e-03
7.55e+04,2.58e-02,2.78e-03
7.56e+04,2.58e-02,2.78e-03
7.56e+04,2.59e-02,2.78e-03
7.57e+04,2.58e-02,2.77e-03
7.58e+04,2.60e-02,2.79e-03
7.58e+04,2.60e-02,2.79e-03
7.59e+04,2.60e-02,2.68e-03
7.59e+04,2.61e-02,2.63e-03
7.60e+04,2.61e-02,2.62e-03
7.60e+04,2.60e-02,2.61e-03
7.61e+04,2.61e-02,2.65e-03
7.62e+04,2.61e-02,2.61e-03
7.62e+04,2.61e-02,2.65e-03
7.63e+04,2.61e-02,2.67e-03
7.63e+04,2.61e-02,2.66e-03
7.64e+04,2.61e-02,2.66e-03
7.65e+04,2.62e-02,2.64e-03
7.65e+04,2.63e-02,2.61e-03
7.66e+04,2.62e-02,2.58e-03
7.66e+04,2.62e-02,2.60e-03
7.67e+04,2.60e-02,2.52e-03
7.68e+04,2.58e-02,2.35e-03
7.68e+04,2.58e-02,2.37e-03
7.69e+04,2.59e-02,2.30e-03
7.69e+04,2.59e-02,2.32e-03
7.70e+04,2.59e-02,2.31e-03
7.70e+04,2.60e-02,2.35e-03
7.71e+04,2.58e-02,2.32e-03
7.72e+04,2.58e-02,2.32e-03
7.72e+04,2.58e-02,2.32e-03
7.73e+04,2.58e-02,2.32e-03
7.73e+04,2.58e-02,2.32e-03
7.74e+04,2.58e-02,2.32e-03
7.75e+04,2.59e-02,2.31e-03
7.75e+04,2.59e-02,2.31e-03
7.76e+04,2.58e-02,2.32e-03
7.76e+04,2.59e-02,2.30e-03
7.77e+04,2.59e-02,2.32e-03
7.78e+04,2.59e-02,2.31e-03
7.78e+04,2.60e-02,2.27e-03
7.79e+04,2.61e-02,2.33e-03
7.79e+04,2.61e-02,2.35e-03
7.80e+04,2.60e-02,2.35e-03
7.80e+04,2.58e-02,2.17e-03
7.81e+04,2.58e-02,2.20e-03
7.82e+04,2.58e-02,2.17e-03
7.82e+04,2.57e-02,2.10e-03
7.83e+04,2.58e-02,2.11e-03
7.83e+04,2.58e-02,2.10e-03
7.84e+04,2.58e-02,2.08e-03
7.85e+04,2.57e-02,2.10e-03
7.85e+04,2.57e-02,2.10e-03
7.86e+04,2.56e-02,2.16e-03
7.86e+04,2.56e-02,2.16e-03
7.87e+04,2.55e-02,2.10e-03
7.87e+04,2.55e-02,2.09e-03
7.88e+04,2.55e-02,2.11e-03
7.89e+04,2.54e-02,2.11e-03
7.89e+04,2.54e-02,2.08e-03
7.90e+04,2.54e-02,2.09e-03
7.90e+04,2.53e-02,2.10e-03
7.91e+04,2.53e-02,2.11e-03
7.92e+04,2.54e-02,2.09e-03
7.92e+04,2.54e-02,2.09e-03
7.93e+04,2.53e-02,2.11e-03
7.93e+04,2.52e-02,2.15e-03
7.94e+04,2.52e-02,2.12e-03
7.95e+04,2.52e-02,2.13e-03
7.95e+04,2.52e-02,2.13e-03
7.96e+04,2.52e-02,2.12e-03
7.96e+04,2.53e-02,2.10e-03
7.97e+04,2.54e-02,2.11e-03
7.97e+04,2.54e-02,2.07e-03
7.98e+04,2.54e-02,2.04e-03
7.99e+04,2.55e-02,2.18e-03
7.99e+04,2.54e-02,2.27e-03
8.00e+04,2.54e-02,2.34e-03
8.00e+04,2.55e-02,2.30e-03

